A Combinatorial Cut-and-Lift Procedure with an Application to 0-1 Second-Order Conic Programming

Cut generation and lifting are key components for the performance of state-of-the-art mathematical programming solvers. This work proposes a new general cut-and-lift procedure that exploits the combinatorial structure of 0-1 problems via a binary decision diagram (BDD) encoding of their constraints. We present a general framework that can be applied to a wide range of binary optimization problems and show its applicability for second-order conic inequalities. We identify conditions for which our lifted inequalities are facet-defining and derive a new BDD-based cut generation linear program. Such a model serves as a basis for a max-flow combinatorial algorithm over the BDD that can be applied to derive valid cuts more efficiently. Our numerical results show encouraging performance when incorporated into a state-of-the-art mathematical programming solver, significantly reducing the root node gap, increasing the number of problems solved, and reducing the run-time by a factor of three on average.

==> Figures/plots/profile_gap_soc.txt <==
coord	CPLEX	BF	BFL	BGW	BGWL	BP	BPL	BT	BT-F	BG	BGL
3601	137	135	149	162	167	136	139	172	168	162	166
3650	143	139	153	163	170	140	141	174	169	164	169
3700	150	147	161	177	179	145	146	182	180	177	180
3750	154	155	166	185	188	150	154	195	191	187	192
3800	165	162	178	196	196	162	163	201	195	196	196
3850	178	172	190	202	203	173	178	205	202	200	202
3900	190	190	199	209	211	188	191	214	212	210	210
3950	197	195	204	216	218	197	202	219	219	217	215
4000	203	204	213	220	221	202	206	224	222	220	218
4050	207	205	216	223	224	208	208	226	224	224	220
4100	211	210	219	226	227	214	215	228	228	226	224
4150	213	215	221	230	229	217	218	231	230	228	227
4200	213	215	221	232	232	217	218	234	234	231	231
4250	215	215	222	235	235	217	218	236	237	233	236
4300	216	219	226	237	239	219	221	239	238	237	238
4350	216	219	230	239	240	222	222	240	240	238	239
4400	217	220	232	242	243	224	224	244	241	241	240
4450	217	221	233	245	245	225	228	244	244	243	242
4500	221	222	237	248	249	227	230	249	247	247	247
4550	223	224	238	249	250	230	232	250	248	249	248
4600	227	228	242	252	253	232	236	253	253	254	252
4650	230	233	243	257	255	236	239	256	255	256	255
4700	231	234	245	258	258	239	240	258	258	259	258
4750	232	236	249	260	259	241	244	259	259	260	259
4800	237	238	251	260	260	245	247	260	259	260	260
4850	243	244	252	261	261	247	249	262	261	262	260
4900	244	248	255	262	262	252	252	262	261	263	261
4950	247	249	257	263	262	254	254	262	261	263	261
5000	253	251	259	265	264	255	258	264	264	265	264
5050	254	254	262	266	266	259	259	265	265	266	265
5100	254	257	262	267	267	259	260	266	267	267	266
5150	255	257	263	267	267	260	262	267	267	267	266
5200	257	259	264	267	267	262	263	267	267	267	266
5250	258	260	264	267	267	263	263	268	267	267	267
5300	258	261	265	267	268	264	264	268	267	267	267
5350	258	261	265	267	268	264	264	268	268	268	267
5400	258	262	266	267	268	264	265	269	269	269	268
5450	258	262	266	267	270	264	265	270	270	269	269
5500	258	262	266	268	270	265	265	270	270	270	269
5550	258	263	266	270	270	265	265	270	270	270	270
5600	258	263	266	270	270	265	266	270	270	270	270
5650	259	263	266	270	270	266	266	270	270	270	270
5700	260	263	267	270	270	266	267	270	270	270	270
5750	260	264	268	270	270	266	267	270	270	270	270
5800	261	265	269	270	270	267	268	270	270	270	270
5850	261	265	269	270	270	267	269	270	270	270	270
5900	261	266	269	270	270	267	270	270	270	270	270
5950	262	266	269	270	270	267	270	270	270	270	270
6000	262	267	269	270	270	268	270	270	270	270	270
6050	263	267	269	270	270	268	270	270	270	270	270
6100	264	267	269	270	270	269	270	270	270	270	270
6150	266	268	269	270	270	269	270	270	270	270	270
6200	266	268	269	270	270	270	270	270	270	270	270
6250	267	268	270	270	270	270	270	270	270	270	270
6300	268	269	270	270	270	270	270	270	270	270	270
6350	268	269	270	270	270	270	270	270	270	270	270
6400	270	270	270	270	270	270	270	270	270	270	270
6450	270	270	270	270	270	270	270	270	270	270	270

==> Figures/plots/profile_gap_soc_k.txt <==
coord	CPLEX	C	CL	BCL	BF	BFL	BGW	BGWL	BP	BPL	BT	BT-F
3601	70	71	70	70	64	73	76	89	68	66	90	90
3760	70	71	70	70	65	73	76	89	68	66	90	90
3840	70	71	70	70	66	73	76	89	68	66	90	90
3920	70	71	70	72	66	73	76	90	68	66	90	90
4000	70	71	70	73	68	74	78	90	68	67	90	90
4080	71	71	71	73	68	75	80	90	68	68	90	90
4160	71	71	72	73	68	77	82	90	69	69	90	90
4240	73	72	76	77	69	77	84	90	70	69	90	90
4320	73	73	76	78	70	77	84	90	70	69	90	90
4400	73	74	77	79	70	78	85	90	70	69	90	90
4480	75	75	78	80	70	78	88	90	71	70	90	90
4560	76	76	78	80	70	80	88	90	73	73	90	90
4640	76	77	79	81	72	80	88	90	73	73	90	90
4720	77	78	79	85	73	82	88	90	75	73	90	90
4800	77	78	81	85	75	83	88	90	75	73	90	90
4880	77	79	81	86	75	84	88	90	75	75	90	90
4960	77	79	82	86	76	86	88	90	77	77	90	90
5040	83	79	83	87	76	87	88	90	78	78	90	90
5120	83	79	84	88	77	88	88	90	79	79	90	90
5200	83	81	85	88	78	88	88	90	79	79	90	90
5280	83	82	86	89	81	88	88	90	80	80	90	90
5360	84	82	86	89	82	88	88	90	83	81	90	90
5440	85	86	89	89	82	88	88	90	84	84	90	90
5520	85	86	89	89	82	89	89	90	84	85	90	90
5600	87	87	89	89	84	89	89	90	86	85	90	90
5680	88	87	89	89	84	89	89	90	86	85	90	90
5760	88	88	89	89	85	89	89	90	86	85	90	90
5840	88	88	89	89	86	89	90	90	87	86	90	90
5920	89	88	89	89	86	90	90	90	87	86	90	90
6000	89	88	89	90	87	90	90	90	88	87	90	90
6080	90	88	89	90	88	90	90	90	88	88	90	90
6160	90	89	90	90	88	90	90	90	90	90	90	90
6240	90	89	90	90	88	90	90	90	90	90	90	90
6320	90	89	90	90	89	90	90	90	90	90	90	90
6400	90	89	90	90	89	90	90	90	90	90	90	90
6480	90	89	90	90	89	90	90	90	90	90	90	90
6560	90	90	90	90	90	90	90	90	90	90	90	90

==> Figures/plots/profile_gap_sock_all_4000.txt <==
x	CPLEX	C	CL	BCL	BF	BFL	BG	BGL
3601	70	71	70	70	64	74	76	89
3760	70	71	70	70	65	74	76	89
3840	70	71	70	70	65	74	76	89
3920	70	71	70	72	65	74	77	90
4000	70	71	70	73	68	75	77	90
4080	71	71	71	73	68	75	80	90
4160	71	71	72	73	68	77	82	90
4240	73	72	75	77	69	77	84	90
4320	73	73	76	78	70	77	84	90
4400	73	74	77	79	70	78	85	90
4480	75	75	78	80	70	78	87	90
4560	76	76	78	80	70	80	88	90
4640	76	77	79	81	72	80	88	90
4720	77	78	79	85	73	81	88	90
4800	77	78	81	85	75	83	88	90
4880	77	79	81	86	75	84	88	90
4960	77	79	82	86	75	86	88	90
5040	83	79	83	87	76	87	88	90
5120	83	79	84	88	77	88	88	90
5200	83	81	85	88	78	88	88	90
5280	83	82	86	89	81	88	88	90
5360	84	82	86	89	82	88	88	90
5440	85	86	89	89	82	88	88	90
5520	85	86	89	89	82	89	89	90
5600	87	87	89	89	84	89	89	90
5680	88	87	89	89	85	89	89	90
5760	88	88	89	89	85	89	89	90
5840	88	88	89	89	86	89	90	90
5920	89	88	89	89	86	90	90	90
6000	89	88	89	90	87	90	90	90
6080	90	88	89	90	88	90	90	90
6160	90	89	90	90	88	90	90	90
6240	90	89	90	90	88	90	90	90
6320	90	89	90	90	89	90	90	90
6400	90	89	90	90	89	90	90	90
6480	90	89	90	90	89	90	90	90
6560	90	90	90	90	90	90	90	90

==> Figures/plots/profile_sock_all_4000.txt <==
Time	CPLEX	C	CL	BCL	BF	BFL	BG	BGL
1	0	0	2	0	0	0	0	0
5	15	9	18	0	0	0	0	0
10	24	20	27	10	0	9	0	0
20	35	25	35	27	5	20	0	1
50	39	38	41	40	15	40	1	22
100	44	44	44	45	29	47	7	35
150	46	44	46	49	38	49	16	45
200	47	45	49	52	39	49	25	50
250	48	46	52	52	43	53	28	56
300	51	47	53	54	44	54	32	58
350	53	50	57	58	45	55	34	62
400	54	50	59	61	46	56	34	62
450	55	50	59	62	46	59	35	65
500	56	52	59	64	47	60	39	65
550	57	54	59	64	47	61	44	67
600	57	54	62	64	48	61	49	68
650	59	56	62	65	48	61	51	70
700	60	58	63	65	49	62	55	70
750	60	58	63	65	49	63	55	71
800	60	58	63	65	49	64	56	71
850	61	58	63	65	50	65	57	71
900	61	58	63	65	50	65	58	71
950	62	58	63	65	50	65	58	72
1000	62	58	63	65	50	65	58	74
1050	62	60	63	66	50	65	59	74
1100	64	61	64	66	52	65	60	75
1150	64	62	65	66	53	65	62	75
1200	64	62	66	66	53	66	63	75
1250	65	63	66	67	54	66	64	76
1300	65	63	66	67	55	66	65	77
1350	65	63	67	68	55	66	65	77
1400	65	64	68	68	55	66	67	77
1450	65	65	68	68	55	66	67	78
1500	65	65	69	68	56	66	67	79
1550	66	65	69	68	56	66	67	80
1600	67	65	69	69	57	66	67	80
1650	68	65	69	69	57	66	67	81
1700	68	65	69	69	57	66	67	81
1750	68	65	69	69	59	66	67	81
1800	68	65	69	69	59	67	67	81
1850	68	65	69	69	59	67	68	81
1900	68	65	69	70	59	67	69	81
1950	68	66	69	70	59	68	69	81
2000	68	66	69	70	61	69	69	81
2050	68	67	69	70	61	69	70	81
2100	69	67	69	70	61	69	70	81
2150	69	67	69	70	61	69	70	81
2200	69	67	69	70	61	69	71	82
2250	69	67	69	70	61	69	71	82
2300	69	67	69	70	61	70	71	83
2350	69	68	69	70	62	70	71	83
2400	69	68	69	70	62	70	71	85
2450	69	68	69	70	62	70	72	85
2500	69	68	69	70	62	70	72	85
2550	69	68	69	70	62	70	73	85
2600	69	68	69	70	62	70	73	85
2650	69	69	69	70	62	70	73	85
2700	69	70	69	70	62	70	73	86
2750	69	70	69	70	62	70	73	86
2800	69	70	69	70	62	70	73	87
2850	69	70	69	70	62	70	74	87
2900	69	70	69	70	62	70	74	87
2950	69	70	69	70	62	71	74	87
3000	69	70	69	70	62	71	74	87
3050	70	70	69	70	62	71	75	87
3100	70	70	69	70	63	71	75	87
3150	70	70	69	70	63	71	75	87
3200	70	70	69	70	63	71	75	87
3250	70	70	69	70	63	71	75	87
3300	70	70	69	70	64	71	75	88
3350	70	70	70	70	64	71	76	88
3400	70	71	70	70	64	72	76	88
3450	70	71	70	70	64	73	76	88
3500	70	71	70	70	64	73	76	88
3550	70	71	70	70	64	74	76	88
3590	70	71	70	70	64	74	76	88

==> Figures/plots/profile_time_soc.txt <==
coord	CPLEX	BF	BFL	BGW	BGWL	BP	BPL	BT	BT-F	BG	BGL
1	2	0	0	0	0	0	0	0	0	0	0
5	12	0	10	0	9	0	2	2	8	0	0
10	22	8	25	4	17	2	16	8	17	4	6
20	32	35	48	22	39	30	41	29	39	16	28
50	48	57	67	58	71	50	56	61	79	51	57
100	67	66	86	79	93	63	75	92	101	73	82
150	73	71	90	93	107	75	82	112	114	91	96
200	76	76	94	98	115	83	88	120	122	99	107
250	78	87	100	108	123	90	95	126	127	105	114
300	79	92	105	115	128	95	100	131	133	111	127
350	84	94	105	120	132	99	102	134	136	115	132
400	86	100	109	127	132	100	103	136	137	122	134
450	89	103	113	134	135	101	106	138	139	124	136
500	92	104	115	134	136	101	108	139	141	130	138
550	94	105	115	135	137	105	109	144	142	132	138
600	95	107	116	135	140	105	110	145	142	135	141
650	96	109	118	136	142	107	111	147	142	135	141
700	97	113	119	136	142	108	112	148	143	135	141
750	98	113	120	138	142	111	113	148	144	135	142
800	98	114	121	140	144	113	114	150	144	136	144
850	101	114	121	141	144	116	115	150	148	138	146
900	103	115	122	143	144	116	115	151	148	140	148
950	105	117	126	143	144	119	119	152	149	140	150
1000	105	117	126	143	145	119	119	152	150	141	151
1050	107	118	127	144	145	119	119	152	150	141	151
1100	108	118	127	148	146	120	120	152	151	143	151
1150	111	118	128	148	147	120	120	152	152	144	151
1200	111	120	129	149	147	121	120	152	152	144	151
1250	111	120	129	150	147	121	120	153	152	145	152
1300	113	121	129	150	149	122	121	154	154	146	152
1350	114	122	130	150	149	123	123	154	154	146	152
1400	115	124	131	150	150	123	123	154	154	146	152
1450	116	124	131	150	150	123	123	154	154	146	152
1500	117	125	132	150	152	123	123	154	154	148	152
1550	117	126	133	150	154	124	123	154	154	148	154
1600	118	126	134	150	154	124	123	156	155	149	154
1650	118	126	135	150	155	124	123	156	155	149	155
1700	119	126	135	151	155	125	124	156	155	150	155
1750	119	126	135	151	156	125	125	156	156	151	155
1800	121	128	135	151	156	126	125	156	156	151	155
1850	122	128	135	151	156	127	125	156	156	154	155
1900	122	129	136	151	158	128	125	157	156	154	156
1950	123	130	136	152	159	128	126	158	156	154	156
2000	125	130	136	152	159	128	129	159	156	154	156
2050	126	130	136	152	159	128	129	160	156	154	156
2100	127	130	136	152	159	128	129	160	157	155	157
2150	129	130	137	152	159	128	130	161	158	157	157
2200	129	130	138	152	159	128	130	161	158	157	158
2250	130	130	138	152	160	128	131	161	158	157	159
2300	130	130	138	153	160	128	132	161	158	158	159
2350	131	130	138	153	161	128	132	161	158	159	159
2400	131	130	139	155	161	128	132	161	158	159	159
2450	132	130	139	155	161	129	132	161	158	159	161
2500	132	130	139	157	162	129	132	161	159	159	162
2550	133	130	141	158	162	130	133	161	160	160	164
2600	133	130	141	159	162	130	133	161	160	160	164
2650	133	130	141	159	162	131	133	161	161	160	164
2700	133	130	143	159	162	131	133	163	161	161	164
2750	134	130	143	159	163	131	133	163	161	161	165
2800	134	130	143	161	163	131	133	163	161	161	165
2850	135	130	144	162	163	131	133	165	161	161	165
2900	135	130	144	162	163	131	133	166	161	161	165
2950	135	131	144	162	163	133	134	167	161	161	165
3000	135	132	145	162	163	134	136	168	161	161	165
3050	135	132	146	162	163	134	136	169	162	161	165
3100	135	133	146	162	163	135	136	169	163	161	165
3150	135	133	146	162	163	135	136	170	163	161	165
3200	135	133	147	162	164	135	136	171	164	161	165
3250	135	133	148	162	165	135	136	171	165	161	165
3300	135	133	148	162	165	135	136	171	166	161	165
3350	135	133	148	162	165	136	137	171	166	161	165
3400	136	133	148	162	165	136	137	171	166	161	165
3450	136	134	149	162	167	136	137	171	166	161	165
3500	137	134	149	162	167	136	137	172	167	162	165
3550	137	135	149	162	167	136	139	172	168	162	166
3590	137	135	149	162	167	136	139	172	168	162	166

==> Figures/plots/profile_time_soc_k.txt <==
coord	CPLEX	C	CL	BCL	BF	BFL	BGW	BGWL	BP	BPL	BT	BT-F
1	0	1	3	0	0	0	0	0	0	0	0	0
5	15	9	18	0	0	0	0	0	0	0	0	0
10	24	21	27	13	0	11	0	0	1	2	0	0
20	35	24	35	32	7	25	0	1	9	11	0	4
50	39	38	41	40	20	40	2	26	32	32	19	32
100	44	44	44	45	32	47	9	38	37	37	34	44
150	46	44	46	50	38	49	18	47	39	42	44	55
200	47	45	49	52	40	49	25	51	42	43	52	62
250	48	46	52	54	43	53	29	58	42	44	60	65
300	51	47	53	55	44	55	34	58	43	44	62	68
350	53	50	57	58	46	55	34	61	44	44	65	69
400	54	50	59	61	46	56	35	63	44	46	65	71
450	55	50	59	62	46	60	37	66	48	48	66	71
500	56	52	59	64	47	60	43	67	49	49	69	73
550	57	54	59	64	47	61	46	69	49	50	73	74
600	57	54	62	64	48	61	46	69	50	51	74	76
650	59	56	62	65	48	61	52	70	50	52	76	77
700	60	58	63	65	49	62	55	71	50	52	76	77
750	60	58	63	65	49	63	55	71	50	52	76	78
800	60	58	63	65	49	64	57	71	52	52	76	80
850	61	58	63	65	50	65	57	71	53	53	76	80
900	61	58	63	65	50	65	58	71	53	53	77	81
950	62	58	63	65	50	65	59	73	53	55	79	81
1000	62	58	63	65	50	65	59	74	53	56	79	83
1050	62	59	63	66	50	65	60	74	54	56	80	83
1100	64	61	64	66	53	65	61	75	55	57	80	84
1150	64	62	65	66	53	65	62	75	55	57	80	84
1200	64	62	66	66	53	66	64	75	55	57	81	84
1250	65	63	66	67	54	66	65	76	56	57	81	84
1300	65	63	66	67	55	66	65	77	56	57	81	84
1350	65	63	68	68	55	66	65	77	56	57	81	84
1400	65	64	68	68	55	66	66	77	56	57	82	84
1450	65	65	68	68	56	66	66	78	56	57	83	84
1500	65	65	69	68	56	66	66	80	57	57	83	84
1550	66	65	69	69	56	66	66	81	57	57	83	84
1600	67	65	69	69	57	66	67	81	58	57	83	84
1650	68	65	69	69	57	66	67	81	59	58	83	85
1700	68	65	69	69	58	66	67	81	59	58	83	85
1750	68	65	69	69	59	66	68	81	60	59	83	85
1800	68	65	69	69	59	67	68	81	60	59	85	85
1850	68	65	69	69	59	67	69	81	61	60	85	86
1900	68	65	69	70	59	67	69	81	61	60	85	86
1950	68	66	69	70	61	68	69	81	62	62	85	87
2000	68	67	69	70	61	69	69	81	62	62	85	87
2050	68	67	69	70	61	69	69	81	63	62	85	87
2100	69	67	69	70	61	69	69	81	63	62	85	87
2150	69	67	69	70	61	69	69	82	64	62	85	88
2200	69	67	69	70	61	69	70	82	64	62	87	88
2250	69	67	69	70	61	69	70	82	65	64	87	88
2300	69	67	69	70	61	70	70	84	65	64	88	90
2350	69	68	69	70	62	70	70	85	65	64	88	90
2400	69	68	69	70	62	70	70	85	65	64	88	90
2450	69	68	69	70	62	70	71	85	65	64	88	90
2500	69	68	69	70	62	70	71	85	65	65	89	90
2550	69	68	69	70	62	70	73	85	65	65	89	90
2600	69	68	69	70	62	70	73	85	65	65	89	90
2650	69	69	69	70	62	70	73	86	65	65	89	90
2700	69	70	69	70	62	70	73	86	65	65	89	90
2750	69	70	69	70	62	70	74	86	66	65	89	90
2800	69	70	69	70	62	70	74	87	66	65	89	90
2850	69	70	69	70	62	70	74	87	66	65	89	90
2900	69	70	69	70	62	70	74	87	66	65	89	90
2950	69	70	69	70	62	70	74	87	66	65	89	90
3000	69	70	69	70	62	70	74	87	66	66	89	90
3050	70	70	69	70	63	70	74	87	66	66	89	90
3100	70	70	69	70	63	70	74	87	66	66	89	90
3150	70	70	69	70	63	70	75	87	66	66	89	90
3200	70	70	69	70	63	70	75	87	66	66	89	90
3250	70	70	69	70	64	70	75	87	66	66	90	90
3300	70	70	69	70	64	70	75	87	66	66	90	90
3350	70	70	70	70	64	70	75	88	66	66	90	90
3400	70	71	70	70	64	71	75	88	66	66	90	90
3450	70	71	70	70	64	72	76	88	66	66	90	90
3500	70	71	70	70	64	73	76	88	67	66	90	90
3550	70	71	70	70	64	73	76	88	67	66	90	90
3590	70	71	70	70	64	73	76	88	68	66	90	90

==> Figures/plots/rgap_bddvsCplex_b1_3000.txt <==
0.05	0.02
0.11	0.04
0.08	0.05
0.09	0.06
0.06	0.04
0.65	0.53
0.52	0.46
0.66	0.61
0.54	0.50
0.37	0.26
0.06	0.05
0.08	0.05
0.04	0.04
0.07	0.07
0.05	0.05
0.27	0.25
0.18	0.15
0.29	0.25
0.26	0.23
0.40	0.36
0.01	0.02
0.05	0.05
0.08	0.05
0.02	0.03
0.06	0.06
0.09	0.09
0.13	0.13
0.16	0.17
0.29	0.28
0.34	0.32
0.45	0.26
0.53	0.06
0.32	0.14
0.53	0.16
0.55	0.20
0.86	0.18
0.79	0.09
0.92	0.56
0.80	0.36
0.77	0.35
0.29	0.22
0.48	0.36
0.31	0.27
0.34	0.22
0.29	0.15
0.73	0.62
0.62	0.38
0.54	0.32
0.69	0.51
0.69	0.52
0.50	0.49
0.29	0.26
0.29	0.22
0.33	0.30
0.34	0.30
0.57	0.52
0.61	0.49
0.58	0.53
0.57	0.55
0.60	0.46
0.58	0.32
0.61	0.21
0.46	0.22
0.57	0.20
0.58	0.18
0.82	0.00
0.84	0.12
0.89	0.03
0.82	0.05
0.70	0.15
0.38	0.26
0.52	0.27
0.39	0.31
0.40	0.30
0.36	0.16
0.67	0.49
0.67	0.42
0.53	0.27
0.71	0.50
0.78	0.52
0.49	0.45
0.35	0.30
0.36	0.29
0.38	0.35
0.35	0.25
0.54	0.44
0.58	0.34
0.55	0.37
0.49	0.44
0.65	0.47

==> Figures/plots/rgap_bddvsCplex_b1_4000.txt <==
0.05	0.01
0.11	0.04
0.08	0.04
0.09	0.06
0.06	0.04
0.65	0.53
0.52	0.45
0.66	0.61
0.54	0.50
0.37	0.26
0.06	0.05
0.08	0.05
0.04	0.04
0.07	0.07
0.05	0.05
0.23	0.22
0.18	0.15
0.29	0.25
0.26	0.23
0.40	0.34
0.01	0.02
0.05	0.05
0.08	0.05
0.02	0.03
0.06	0.06
0.09	0.09
0.13	0.13
0.15	0.16
0.30	0.29
0.30	0.27
0.45	0.26
0.53	0.02
0.32	0.14
0.53	0.15
0.55	0.21
0.86	0.18
0.79	0.10
0.92	0.53
0.80	0.33
0.77	0.28
0.29	0.22
0.48	0.31
0.31	0.26
0.34	0.22
0.29	0.15
0.73	0.62
0.62	0.38
0.54	0.32
0.69	0.49
0.69	0.49
0.48	0.45
0.28	0.25
0.29	0.22
0.32	0.29
0.33	0.26
0.60	0.55
0.61	0.47
0.57	0.52
0.51	0.47
0.60	0.46
0.58	0.16
0.61	0.11
0.46	0.22
0.57	0.19
0.58	0.18
0.82	0.12
0.84	0.12
0.89	0.03
0.82	0.05
0.70	0.15
0.38	0.23
0.52	0.22
0.39	0.20
0.40	0.30
0.36	0.16
0.67	0.47
0.67	0.42
0.53	0.27
0.71	0.33
0.78	0.50
0.45	0.40
0.35	0.30
0.36	0.28
0.38	0.35
0.35	0.23
0.54	0.44
0.58	0.34
0.55	0.37
0.49	0.40
0.65	0.47

==> Figures/plots/rgap_bddvsCplex_b2_3000.txt <==
0.02	0.01
0.03	0.02
0.03	0.02
0.03	0.04
0.05	0.03
0.17	0.12
0.09	0.04
0.11	0.07
0.13	0.11
0.10	0.08
0.02	0.03
0.05	0.03
0.02	0.01
0.03	0.04
0.01	0.01
0.07	0.07
0.06	0.05
0.11	0.10
0.08	0.07
0.08	0.06
0.00	0.02
0.01	0.03
0.02	0.02
0.01	0.02
0.03	0.04
0.04	0.04
0.03	0.04
0.07	0.07
0.08	0.09
0.06	0.05
0.12	0.06
0.11	0.06
0.11	0.07
0.06	0.05
0.11	0.06
0.32	0.24
0.32	0.22
0.24	0.11
0.42	0.36
0.32	0.25
0.06	0.06
0.10	0.07
0.10	0.09
0.09	0.06
0.08	0.06
0.27	0.25
0.30	0.26
0.23	0.18
0.18	0.15
0.29	0.26
0.08	0.08
0.08	0.08
0.07	0.06
0.07	0.06
0.10	0.10
0.15	0.13
0.24	0.22
0.26	0.25
0.27	0.26
0.21	0.20
0.17	0.09
0.11	0.07
0.13	0.07
0.11	0.09
0.14	0.07
0.36	0.27
0.32	0.18
0.28	0.13
0.37	0.28
0.35	0.26
0.10	0.09
0.13	0.11
0.13	0.12
0.14	0.11
0.14	0.12
0.31	0.27
0.32	0.27
0.26	0.21
0.25	0.23
0.40	0.37
0.09	0.09
0.11	0.11
0.10	0.09
0.08	0.06
0.11	0.11
0.21	0.19
0.25	0.22
0.33	0.31
0.27	0.25
0.28	0.27

==> Figures/plots/rgap_bddvsCplex_b2_4000.txt <==
0.02	0.00
0.03	0.02
0.03	0.02
0.03	0.04
0.05	0.03
0.17	0.12
0.09	0.04
0.11	0.07
0.11	0.09
0.10	0.07
0.02	0.03
0.05	0.03
0.02	0.01
0.03	0.04
0.01	0.01
0.07	0.07
0.06	0.05
0.11	0.09
0.08	0.07
0.08	0.05
0.00	0.02
0.01	0.03
0.02	0.02
0.01	0.02
0.03	0.04
0.03	0.03
0.03	0.04
0.07	0.07
0.08	0.08
0.06	0.05
0.12	0.05
0.11	0.06
0.11	0.06
0.06	0.05
0.11	0.05
0.32	0.23
0.30	0.19
0.24	0.11
0.41	0.34
0.31	0.22
0.06	0.06
0.10	0.05
0.10	0.09
0.09	0.06
0.08	0.05
0.28	0.26
0.31	0.27
0.24	0.19
0.19	0.17
0.29	0.25
0.08	0.08
0.08	0.08
0.08	0.06
0.07	0.06
0.09	0.09
0.14	0.12
0.23	0.20
0.30	0.29
0.27	0.26
0.23	0.21
0.17	0.07
0.11	0.07
0.13	0.05
0.11	0.09
0.14	0.07
0.37	0.28
0.33	0.18
0.28	0.12
0.40	0.31
0.35	0.24
0.10	0.09
0.13	0.10
0.13	0.12
0.13	0.10
0.13	0.11
0.34	0.30
0.30	0.24
0.28	0.23
0.31	0.28
0.41	0.37
0.07	0.07
0.11	0.11
0.11	0.09
0.08	0.06
0.11	0.11
0.21	0.19
0.25	0.22
0.33	0.31
0.27	0.25
0.28	0.26

==> Figures/plots/rgap_bddvsCplex_b3_3000.txt <==
0.01	0.00
0.01	0.01
0.01	0.00
0.02	0.03
0.01	0.01
0.05	0.04
0.03	0.01
0.04	0.02
0.03	0.03
0.03	0.03
0.01	0.01
0.01	0.02
0.00	0.01
0.01	0.02
0.01	0.02
0.03	0.03
0.03	0.03
0.03	0.03
0.03	0.03
0.05	0.04
0.00	0.00
0.00	0.01
0.00	0.01
0.00	0.01
0.01	0.02
0.02	0.03
0.00	0.01
0.02	0.03
0.02	0.03
0.02	0.03
0.02	0.01
0.03	0.02
0.06	0.03
0.04	0.02
0.04	0.03
0.11	0.08
0.07	0.02
0.08	0.04
0.06	0.04
0.08	0.06
0.03	0.02
0.03	0.03
0.02	0.03
0.02	0.02
0.02	0.01
0.06	0.06
0.04	0.04
0.07	0.05
0.06	0.04
0.09	0.07
0.01	0.02
0.01	0.02
0.02	0.02
0.02	0.02
0.01	0.02
0.04	0.04
0.04	0.04
0.10	0.09
0.05	0.05
0.04	0.04

==> Figures/plots/rgap_bddvsCplex_b3_4000.txt <==
0.01	0.00
0.01	0.01
0.01	0.00
0.02	0.03
0.01	0.01
0.05	0.04
0.03	0.01
0.04	0.02
0.03	0.03
0.03	0.03
0.01	0.01
0.01	0.01
0.00	0.00
0.01	0.02
0.01	0.01
0.03	0.03
0.03	0.03
0.03	0.03
0.03	0.03
0.05	0.04
0.00	0.00
0.00	0.01
0.00	0.01
0.00	0.01
0.01	0.02
0.02	0.03
0.00	0.01
0.02	0.03
0.02	0.03
0.02	0.02
0.02	0.01
0.03	0.01
0.06	0.02
0.04	0.02
0.04	0.02
0.10	0.06
0.07	0.02
0.08	0.04
0.06	0.04
0.08	0.06
0.03	0.02
0.03	0.03
0.02	0.03
0.02	0.02
0.02	0.01
0.08	0.08
0.04	0.04
0.07	0.05
0.06	0.04
0.09	0.07
0.01	0.02
0.01	0.02
0.02	0.02
0.02	0.02
0.01	0.02
0.03	0.03
0.05	0.05
0.08	0.07
0.05	0.05
0.03	0.03
0.03	0.01
0.06	0.03
0.04	0.02
0.03	0.02
0.04	0.02
0.09	0.06
0.09	0.04
0.08	0.03
0.09	0.06
0.09	0.05
0.03	0.03
0.04	0.03
0.03	0.03
0.03	0.02
0.02	0.02
0.09	0.07
0.07	0.06
0.07	0.06
0.07	0.05
0.12	0.10
0.02	0.02
0.01	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.04	0.04
0.07	0.06
0.12	0.11
0.06	0.05
0.08	0.08

==> Figures/plots/rgap_bddvsCplex_o1_3000.txt <==
0.05	0.02
0.11	0.04
0.08	0.05
0.09	0.06
0.06	0.04
0.65	0.53
0.52	0.46
0.66	0.61
0.54	0.50
0.37	0.26
0.06	0.05
0.08	0.05
0.04	0.04
0.07	0.07
0.05	0.05
0.27	0.25
0.18	0.15
0.29	0.25
0.26	0.23
0.40	0.36
0.01	0.02
0.05	0.05
0.08	0.05
0.02	0.03
0.06	0.06
0.09	0.09
0.13	0.13
0.16	0.17
0.29	0.28
0.34	0.32
0.02	0.01
0.03	0.02
0.03	0.02
0.03	0.04
0.05	0.03
0.17	0.12
0.09	0.04
0.11	0.07
0.13	0.11
0.10	0.08
0.02	0.03
0.05	0.03
0.02	0.01
0.03	0.04
0.01	0.01
0.07	0.07
0.06	0.05
0.11	0.10
0.08	0.07
0.08	0.06
0.00	0.02
0.01	0.03
0.02	0.02
0.01	0.02
0.03	0.04
0.04	0.04
0.03	0.04
0.07	0.07
0.08	0.09
0.06	0.05
0.01	0.00
0.01	0.01
0.01	0.00
0.02	0.03
0.01	0.01
0.05	0.04
0.03	0.01
0.04	0.02
0.03	0.03
0.03	0.03
0.01	0.01
0.01	0.02
0.00	0.01
0.01	0.02
0.01	0.02
0.03	0.03
0.03	0.03
0.03	0.03
0.03	0.03
0.05	0.04
0.00	0.00
0.00	0.01
0.00	0.01
0.00	0.01
0.01	0.02
0.02	0.03
0.00	0.01
0.02	0.03
0.02	0.03
0.02	0.03

==> Figures/plots/rgap_bddvsCplex_o1_4000.txt <==
0.05	0.01
0.11	0.04
0.08	0.04
0.09	0.06
0.06	0.04
0.65	0.53
0.52	0.45
0.66	0.61
0.54	0.50
0.37	0.26
0.06	0.05
0.08	0.05
0.04	0.04
0.07	0.07
0.05	0.05
0.23	0.22
0.18	0.15
0.29	0.25
0.26	0.23
0.40	0.34
0.01	0.02
0.05	0.05
0.08	0.05
0.02	0.03
0.06	0.06
0.09	0.09
0.13	0.13
0.15	0.16
0.30	0.29
0.30	0.27
0.02	0.00
0.03	0.02
0.03	0.02
0.03	0.04
0.05	0.03
0.17	0.12
0.09	0.04
0.11	0.07
0.11	0.09
0.10	0.07
0.02	0.03
0.05	0.03
0.02	0.01
0.03	0.04
0.01	0.01
0.07	0.07
0.06	0.05
0.11	0.09
0.08	0.07
0.08	0.05
0.00	0.02
0.01	0.03
0.02	0.02
0.01	0.02
0.03	0.04
0.03	0.03
0.03	0.04
0.07	0.07
0.08	0.08
0.06	0.05
0.01	0.00
0.01	0.01
0.01	0.00
0.02	0.03
0.01	0.01
0.05	0.04
0.03	0.01
0.04	0.02
0.03	0.03
0.03	0.03
0.01	0.01
0.01	0.01
0.00	0.00
0.01	0.02
0.01	0.01
0.03	0.03
0.03	0.03
0.03	0.03
0.03	0.03
0.05	0.04
0.00	0.00
0.00	0.01
0.00	0.01
0.00	0.01
0.01	0.02
0.02	0.03
0.00	0.01
0.02	0.03
0.02	0.03
0.02	0.02

==> Figures/plots/rgap_bddvsCplex_o3_3000.txt <==
0.45	0.26
0.53	0.06
0.32	0.14
0.53	0.16
0.55	0.20
0.86	0.18
0.79	0.09
0.92	0.56
0.80	0.36
0.77	0.35
0.29	0.22
0.48	0.36
0.31	0.27
0.34	0.22
0.29	0.15
0.73	0.62
0.62	0.38
0.54	0.32
0.69	0.51
0.69	0.52
0.50	0.49
0.29	0.26
0.29	0.22
0.33	0.30
0.34	0.30
0.57	0.52
0.61	0.49
0.58	0.53
0.57	0.55
0.60	0.46
0.12	0.06
0.11	0.06
0.11	0.07
0.06	0.05
0.11	0.06
0.32	0.24
0.32	0.22
0.24	0.11
0.42	0.36
0.32	0.25
0.06	0.06
0.10	0.07
0.10	0.09
0.09	0.06
0.08	0.06
0.27	0.25
0.30	0.26
0.23	0.18
0.18	0.15
0.29	0.26
0.08	0.08
0.08	0.08
0.07	0.06
0.07	0.06
0.10	0.10
0.15	0.13
0.24	0.22
0.26	0.25
0.27	0.26
0.21	0.20
0.02	0.01
0.03	0.02
0.06	0.03
0.04	0.02
0.04	0.03
0.11	0.08
0.07	0.02
0.08	0.04
0.06	0.04
0.08	0.06
0.03	0.02
0.03	0.03
0.02	0.03
0.02	0.02
0.02	0.01
0.06	0.06
0.04	0.04
0.07	0.05
0.06	0.04
0.09	0.07
0.01	0.02
0.01	0.02
0.02	0.02
0.02	0.02
0.01	0.02
0.04	0.04
0.04	0.04
0.10	0.09
0.05	0.05
0.04	0.04

==> Figures/plots/rgap_bddvsCplex_o3_4000.txt <==
0.45	0.26
0.53	0.02
0.32	0.14
0.53	0.15
0.55	0.21
0.86	0.18
0.79	0.10
0.92	0.53
0.80	0.33
0.77	0.28
0.29	0.22
0.48	0.31
0.31	0.26
0.34	0.22
0.29	0.15
0.73	0.62
0.62	0.38
0.54	0.32
0.69	0.49
0.69	0.49
0.48	0.45
0.28	0.25
0.29	0.22
0.32	0.29
0.33	0.26
0.60	0.55
0.61	0.47
0.57	0.52
0.51	0.47
0.60	0.46
0.12	0.05
0.11	0.06
0.11	0.06
0.06	0.05
0.11	0.05
0.32	0.23
0.30	0.19
0.24	0.11
0.41	0.34
0.31	0.22
0.06	0.06
0.10	0.05
0.10	0.09
0.09	0.06
0.08	0.05
0.28	0.26
0.31	0.27
0.24	0.19
0.19	0.17
0.29	0.25
0.08	0.08
0.08	0.08
0.08	0.06
0.07	0.06
0.09	0.09
0.14	0.12
0.23	0.20
0.30	0.29
0.27	0.26
0.23	0.21
0.02	0.01
0.03	0.01
0.06	0.02
0.04	0.02
0.04	0.02
0.10	0.06
0.07	0.02
0.08	0.04
0.06	0.04
0.08	0.06
0.03	0.02
0.03	0.03
0.02	0.03
0.02	0.02
0.02	0.01
0.08	0.08
0.04	0.04
0.07	0.05
0.06	0.04
0.09	0.07
0.01	0.02
0.01	0.02
0.02	0.02
0.02	0.02
0.01	0.02
0.03	0.03
0.05	0.05
0.08	0.07
0.05	0.05
0.03	0.03

==> Figures/plots/rgap_bddvsCplex_o5_3000.txt <==
0.58	0.32
0.61	0.21
0.46	0.22
0.57	0.20
0.58	0.18
0.82	0.00
0.84	0.12
0.89	0.03
0.82	0.05
0.70	0.15
0.38	0.26
0.52	0.27
0.39	0.31
0.40	0.30
0.36	0.16
0.67	0.49
0.67	0.42
0.53	0.27
0.71	0.50
0.78	0.52
0.49	0.45
0.35	0.30
0.36	0.29
0.38	0.35
0.35	0.25
0.54	0.44
0.58	0.34
0.55	0.37
0.49	0.44
0.65	0.47
0.17	0.09
0.11	0.07
0.13	0.07
0.11	0.09
0.14	0.07
0.36	0.27
0.32	0.18
0.28	0.13
0.37	0.28
0.35	0.26
0.10	0.09
0.13	0.11
0.13	0.12
0.14	0.11
0.14	0.12
0.31	0.27
0.32	0.27
0.26	0.21
0.25	0.23
0.40	0.37
0.09	0.09
0.11	0.11
0.10	0.09
0.08	0.06
0.11	0.11
0.21	0.19
0.25	0.22
0.33	0.31
0.27	0.25
0.28	0.27
0.03	0.01
0.06	0.04
0.04	0.02
0.03	0.02
0.04	0.03
0.09	0.06
0.09	0.05
0.08	0.03
0.10	0.07
0.09	0.06
0.03	0.03
0.04	0.04
0.03	0.03
0.03	0.03
0.02	0.02
0.09	0.08
0.08	0.06
0.07	0.06
0.08	0.06
0.11	0.09
0.02	0.02
0.01	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.04	0.04
0.07	0.07
0.12	0.11
0.05	0.04
0.08	0.08

==> Figures/plots/rgap_bddvsCplex_o5_4000.txt <==
0.58	0.16
0.61	0.11
0.46	0.22
0.57	0.19
0.58	0.18
0.82	0.12
0.84	0.12
0.89	0.03
0.82	0.05
0.70	0.15
0.38	0.23
0.52	0.22
0.39	0.20
0.40	0.30
0.36	0.16
0.67	0.47
0.67	0.42
0.53	0.27
0.71	0.33
0.78	0.50
0.45	0.40
0.35	0.30
0.36	0.28
0.38	0.35
0.35	0.23
0.54	0.44
0.58	0.34
0.55	0.37
0.49	0.40
0.65	0.47
0.17	0.07
0.11	0.07
0.13	0.05
0.11	0.09
0.14	0.07
0.37	0.28
0.33	0.18
0.28	0.12
0.40	0.31
0.35	0.24
0.10	0.09
0.13	0.10
0.13	0.12
0.13	0.10
0.13	0.11
0.34	0.30
0.30	0.24
0.28	0.23
0.31	0.28
0.41	0.37
0.07	0.07
0.11	0.11
0.11	0.09
0.08	0.06
0.11	0.11
0.21	0.19
0.25	0.22
0.33	0.31
0.27	0.25
0.28	0.26
0.03	0.01
0.06	0.03
0.04	0.02
0.03	0.02
0.04	0.02
0.09	0.06
0.09	0.04
0.08	0.03
0.09	0.06
0.09	0.05
0.03	0.03
0.04	0.03
0.03	0.03
0.03	0.02
0.02	0.02
0.09	0.07
0.07	0.06
0.07	0.06
0.07	0.05
0.12	0.10
0.02	0.02
0.01	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.04	0.04
0.07	0.06
0.12	0.11
0.06	0.05
0.08	0.08

==> Figures/plots/rgap_cuts_3000.txt <==
0.07	0.02
0.13	0.04
0.11	0.05
0.11	0.06
0.08	0.04
0.43	0.26
0.50	0.05
0.28	0.14
0.53	0.16
0.54	0.21
0.47	0.32
0.55	0.21
0.31	0.22
0.53	0.20
0.56	0.18
0.66	0.53
0.56	0.46
0.67	0.61
0.55	0.50
0.85	0.18
0.75	0.12
0.92	0.55
0.79	0.35
0.52	0.33
0.38	0.26
0.52	0.00
0.36	0.07
0.10	0.10
0.39	0.04
0.32	0.21
0.07	0.05
0.09	0.06
0.07	0.04
0.08	0.07
0.07	0.05
0.30	0.22
0.47	0.36
0.32	0.27
0.34	0.22
0.28	0.15
0.37	0.26
0.49	0.28
0.39	0.31
0.40	0.30
0.34	0.16
0.29	0.25
0.21	0.15
0.30	0.25
0.28	0.23
0.41	0.36
0.72	0.62
0.58	0.38
0.52	0.32
0.65	0.51
0.62	0.49
0.68	0.52
0.56	0.42
0.40	0.26
0.69	0.50
0.74	0.52
0.03	0.02
0.06	0.05
0.09	0.05
0.03	0.03
0.07	0.06
0.50	0.49
0.29	0.26
0.29	0.22
0.33	0.30
0.33	0.30
0.47	0.45
0.35	0.30
0.35	0.29
0.36	0.35
0.34	0.26
0.10	0.09
0.14	0.13
0.17	0.17
0.29	0.28
0.35	0.32
0.58	0.52
0.61	0.49
0.58	0.53
0.57	0.55
0.60	0.46
0.53	0.44
0.55	0.34
0.53	0.37
0.49	0.44
0.64	0.47
0.03	0.00
0.04	0.02
0.05	0.02
0.04	0.04
0.03	0.00
0.02	0.01
0.03	0.00
0.03	0.03
0.03	0.01
0.06	0.03
0.13	0.06
0.11	0.06
0.11	0.07
0.08	0.05
0.11	0.06
0.03	0.01
0.03	0.02
0.06	0.03
0.05	0.02
0.05	0.03
0.17	0.09
0.12	0.07
0.13	0.07
0.12	0.09
0.14	0.07
0.03	0.01
0.07	0.04
0.05	0.02
0.05	0.02
0.05	0.03
0.19	0.12
0.12	0.04
0.13	0.07
0.14	0.11
0.13	0.08
0.07	0.04
0.05	0.01
0.06	0.02
0.05	0.03
0.05	0.03
0.33	0.24
0.33	0.22
0.25	0.11
0.42	0.36
0.33	0.25
0.11	0.08
0.09	0.02
0.09	0.04
0.07	0.04
0.09	0.06
0.36	0.27
0.32	0.18
0.29	0.13
0.38	0.28
0.35	0.26
0.09	0.06
0.11	0.05
0.09	0.03
0.11	0.07
0.10	0.06
0.03	0.03
0.05	0.03
0.03	0.01
0.04	0.04
0.02	0.01
0.03	0.01
0.03	0.02
0.01	0.01
0.03	0.02
0.02	0.02
0.07	0.06
0.10	0.07
0.10	0.09
0.09	0.06
0.08	0.06
0.03	0.02
0.04	0.03
0.03	0.03
0.03	0.02
0.03	0.01
0.10	0.09
0.13	0.11
0.13	0.12
0.14	0.11
0.14	0.12
0.04	0.03
0.05	0.04
0.03	0.03
0.04	0.03
0.03	0.02
0.09	0.07
0.07	0.05
0.12	0.10
0.09	0.07
0.10	0.06
0.03	0.03
0.04	0.03
0.05	0.03
0.05	0.03
0.06	0.04
0.27	0.25
0.31	0.26
0.23	0.18
0.18	0.15
0.29	0.26
0.07	0.06
0.05	0.04
0.08	0.05
0.06	0.04
0.09	0.07
0.31	0.27
0.33	0.27
0.26	0.21
0.26	0.23
0.40	0.37
0.10	0.08
0.09	0.06
0.08	0.06
0.09	0.06
0.12	0.09
0.02	0.02
0.03	0.03
0.02	0.02
0.03	0.02
0.00	0.00
0.04	0.04
0.01	0.01
0.01	0.01
0.01	0.01
0.02	0.02
0.08	0.08
0.08	0.08
0.07	0.06
0.07	0.06
0.10	0.10
0.02	0.02
0.02	0.02
0.03	0.02
0.02	0.02
0.02	0.02
0.09	0.09
0.11	0.11
0.10	0.09
0.08	0.06
0.12	0.11
0.02	0.02
0.02	0.02
0.02	0.02
0.03	0.02
0.02	0.02
0.05	0.04
0.05	0.04
0.08	0.07
0.09	0.09
0.07	0.05
0.03	0.03
0.02	0.01
0.03	0.03
0.03	0.03
0.03	0.03
0.15	0.13
0.24	0.21
0.26	0.25
0.27	0.26
0.22	0.20
0.04	0.04
0.05	0.04
0.10	0.09
0.06	0.05
0.05	0.04
0.21	0.19
0.25	0.22
0.33	0.31
0.27	0.25
0.28	0.27
0.05	0.04
0.08	0.07
0.12	0.11
0.05	0.04
0.09	0.08

==> Figures/plots/rgap_cuts_4000.txt <==
0.07	0.01
0.13	0.04
0.10	0.04
0.11	0.06
0.08	0.04
0.66	0.53
0.56	0.45
0.67	0.61
0.55	0.50
0.38	0.26
0.07	0.05
0.09	0.05
0.07	0.04
0.08	0.07
0.07	0.05
0.26	0.22
0.20	0.15
0.30	0.25
0.28	0.23
0.41	0.34
0.03	0.02
0.06	0.05
0.09	0.05
0.03	0.03
0.07	0.06
0.10	0.09
0.15	0.13
0.16	0.16
0.30	0.29
0.31	0.27
0.03	0.00
0.04	0.02
0.05	0.02
0.04	0.04
0.06	0.03
0.19	0.12
0.12	0.04
0.13	0.07
0.13	0.09
0.13	0.07
0.03	0.03
0.05	0.03
0.03	0.01
0.04	0.04
0.03	0.01
0.09	0.07
0.07	0.05
0.12	0.09
0.09	0.07
0.10	0.05
0.02	0.02
0.03	0.03
0.02	0.02
0.03	0.02
0.04	0.04
0.04	0.03
0.05	0.04
0.08	0.07
0.09	0.08
0.07	0.05
0.03	0.00
0.02	0.01
0.03	0.00
0.03	0.03
0.03	0.01
0.07	0.04
0.05	0.00
0.06	0.02
0.05	0.03
0.05	0.03
0.02	0.01
0.03	0.01
0.01	0.00
0.03	0.02
0.02	0.01
0.03	0.03
0.04	0.03
0.05	0.03
0.05	0.03
0.06	0.04
0.00	0.00
0.01	0.01
0.01	0.01
0.01	0.01
0.02	0.02
0.03	0.03
0.02	0.01
0.03	0.03
0.03	0.03
0.03	0.02
0.43	0.26
0.50	0.04
0.28	0.14
0.53	0.16
0.54	0.21
0.85	0.19
0.74	0.10
0.92	0.42
0.79	0.33
0.52	0.26
0.30	0.22
0.48	0.31
0.32	0.26
0.34	0.22
0.28	0.15
0.72	0.62
0.58	0.38
0.52	0.32
0.65	0.49
0.68	0.49
0.47	0.45
0.28	0.25
0.29	0.22
0.32	0.29
0.32	0.26
0.60	0.56
0.61	0.48
0.57	0.52
0.51	0.47
0.60	0.46
0.13	0.05
0.11	0.06
0.11	0.06
0.08	0.05
0.11	0.05
0.33	0.23
0.31	0.19
0.25	0.11
0.41	0.34
0.32	0.22
0.07	0.06
0.10	0.05
0.10	0.09
0.09	0.06
0.08	0.05
0.28	0.26
0.31	0.27
0.25	0.19
0.20	0.17
0.29	0.25
0.08	0.08
0.08	0.08
0.08	0.06
0.07	0.06
0.10	0.09
0.14	0.12
0.23	0.20
0.30	0.29
0.27	0.26
0.23	0.21
0.03	0.01
0.03	0.01
0.06	0.02
0.05	0.02
0.05	0.02
0.10	0.06
0.09	0.02
0.09	0.04
0.07	0.04
0.09	0.06
0.03	0.02
0.04	0.03
0.03	0.03
0.03	0.02
0.03	0.01
0.09	0.08
0.05	0.04
0.07	0.05
0.06	0.04
0.10	0.07
0.02	0.02
0.02	0.02
0.03	0.02
0.02	0.02
0.02	0.02
0.03	0.03
0.06	0.05
0.08	0.07
0.06	0.05
0.04	0.03
0.46	0.18
0.55	0.12
0.31	0.22
0.53	0.19
0.56	0.18
0.48	0.06
0.34	0.02
0.10	0.10
0.34	0.04
0.32	0.21
0.37	0.23
0.48	0.23
0.39	0.20
0.40	0.30
0.34	0.16
0.62	0.47
0.56	0.42
0.40	0.26
0.68	0.33
0.74	0.50
0.42	0.40
0.35	0.30
0.35	0.28
0.36	0.35
0.33	0.23
0.53	0.44
0.55	0.34
0.53	0.37
0.49	0.40
0.64	0.47
0.17	0.07
0.12	0.07
0.13	0.05
0.12	0.09
0.14	0.07
0.37	0.28
0.33	0.18
0.28	0.12
0.40	0.31
0.35	0.24
0.11	0.09
0.13	0.10
0.13	0.12
0.13	0.10
0.14	0.11
0.34	0.30
0.30	0.24
0.28	0.23
0.31	0.28
0.41	0.37
0.08	0.07
0.11	0.11
0.11	0.09
0.08	0.06
0.11	0.11
0.21	0.19
0.25	0.22
0.33	0.31
0.27	0.25
0.28	0.26
0.03	0.01
0.07	0.03
0.05	0.02
0.05	0.02
0.05	0.02
0.09	0.06
0.11	0.04
0.09	0.03
0.10	0.06
0.10	0.05
0.04	0.03
0.05	0.03
0.03	0.03
0.04	0.03
0.03	0.02
0.09	0.07
0.08	0.06
0.08	0.06
0.07	0.05
0.13	0.10
0.02	0.02
0.02	0.02
0.02	0.02
0.03	0.02
0.02	0.02
0.05	0.04
0.08	0.06
0.12	0.11
0.06	0.05
0.09	0.08

==> Figures/plots/rgap_knapsack_all_4000.txt <==
Omega	CPLEX	C	CL	BCL	BF	BFL	BG	BGL
1	0.00547	0.01574	0.01044	0.01102	0.01670	0.01157	0.00032	0.00043
1	0.01478	0.02346	0.01774	0.01772	0.02541	0.01976	0.00560	0.00567
1	0.01115	0.02009	0.01685	0.01637	0.02171	0.01570	0.00821	0.00824
1	0.00809	0.01518	0.01284	0.01211	0.01738	0.01198	0.00417	0.00402
1	0.00613	0.01530	0.01225	0.01137	0.01818	0.01250	0.00694	0.00693
3	0.02239	0.02931	0.02109	0.01321	0.03206	0.01392	0.00105	0.00000
3	0.02672	0.03040	0.01978	0.02264	0.03421	0.02195	0.00295	0.00287
3	0.03152	0.03330	0.02622	0.02125	0.03609	0.02646	0.00814	0.00799
3	0.02370	0.02956	0.02235	0.02131	0.03159	0.02192	0.00516	0.00425
3	0.01616	0.02297	0.01887	0.01662	0.02560	0.01586	0.00711	0.00711
5	0.03433	0.04127	0.02759	0.01589	0.04320	0.02132	0.00003	0.00000
5	0.03884	0.03602	0.02418	0.02073	0.04336	0.02689	0.00221	0.00245
5	0.04696	0.04033	0.03344	0.02938	0.05093	0.03042	0.00964	0.00946
5	0.04068	0.04663	0.03372	0.02791	0.04893	0.03182	0.00304	0.00300
5	0.02594	0.03125	0.01986	0.01619	0.03295	0.01887	0.00007	0.00000
1	0.02076	0.03432	0.02400	0.02414	0.03688	0.03041	0.00931	0.00931
1	0.01517	0.02344	0.01856	0.01874	0.02707	0.01774	0.01205	0.01205
1	0.01769	0.02335	0.01980	0.01839	0.02568	0.01962	0.00853	0.00855
1	0.02439	0.03160	0.02985	0.02753	0.03577	0.02904	0.01506	0.01504
1	0.01843	0.02923	0.02588	0.02734	0.03229	0.02832	0.01131	0.01130
3	0.04790	0.05358	0.05021	0.05140	0.05608	0.05186	0.01486	0.01477
3	0.03753	0.04280	0.03786	0.03639	0.04777	0.03397	0.01857	0.01845
3	0.04358	0.04874	0.04145	0.04022	0.05314	0.04065	0.01036	0.01033
3	0.05051	0.05583	0.05211	0.05229	0.06066	0.04903	0.01832	0.01831
3	0.04327	0.04690	0.04577	0.04165	0.04999	0.04165	0.01184	0.01176
5	0.05891	0.06438	0.06320	0.05536	0.06954	0.06132	0.01072	0.01077
5	0.04956	0.05167	0.04533	0.04076	0.06334	0.03808	0.01289	0.01289
5	0.06633	0.06597	0.05829	0.05736	0.07397	0.05274	0.01609	0.01613
5	0.06959	0.06880	0.06574	0.06130	0.07849	0.06223	0.01905	0.01904
5	0.06208	0.06533	0.06159	0.06016	0.06782	0.05789	0.01408	0.01408
1	0.00306	0.00919	0.00524	0.00539	0.01092	0.00564	0.00211	0.00206
1	0.01175	0.01949	0.01111	0.01087	0.02259	0.01182	0.00574	0.00579
1	0.00680	0.01384	0.00960	0.01014	0.01981	0.01354	0.00829	0.00828
1	0.00655	0.01414	0.00991	0.01154	0.01840	0.01453	0.01280	0.01277
1	0.00887	0.01510	0.01050	0.01041	0.01641	0.01259	0.00690	0.00684
3	0.01580	0.01722	0.01354	0.01252	0.02407	0.01352	0.00611	0.00614
3	0.01835	0.02318	0.01461	0.01069	0.02589	0.01391	0.00470	0.00473
3	0.01940	0.02216	0.01803	0.01623	0.02587	0.01865	0.00543	0.00559
3	0.01430	0.02060	0.01488	0.01614	0.02279	0.01655	0.00988	0.00991
3	0.02057	0.02721	0.01950	0.01807	0.02727	0.01862	0.01241	0.01177
5	0.02146	0.01973	0.01175	0.00841	0.02729	0.01089	0.00490	0.00487
5	0.02209	0.02745	0.01544	0.01173	0.03165	0.01191	0.00280	0.00275
5	0.03163	0.03356	0.02530	0.02211	0.03648	0.02345	0.01620	0.01629
5	0.03122	0.03287	0.02934	0.02371	0.03603	0.02455	0.01350	0.01357
5	0.02793	0.02762	0.01953	0.01831	0.03344	0.01818	0.00988	0.00986
1	0.02228	0.03046	0.02783	0.02737	0.03245	0.02963	0.01932	0.01932
1	0.02554	0.03220	0.03264	0.03079	0.03516	0.03285	0.02310	0.02311
1	0.02140	0.03013	0.02570	0.02599	0.03229	0.02796	0.02071	0.02058
1	0.02033	0.02511	0.02105	0.02156	0.02612	0.02138	0.01603	0.01601
1	0.01672	0.02480	0.02166	0.02122	0.02790	0.02165	0.01494	0.01497
3	0.04382	0.04408	0.04222	0.04061	0.04854	0.04361	0.02246	0.02245
3	0.04369	0.04858	0.04781	0.04740	0.04848	0.04594	0.02073	0.02163
3	0.04236	0.04586	0.04202	0.04180	0.05039	0.04258	0.02815	0.02807
3	0.03683	0.04023	0.03846	0.03794	0.04197	0.03801	0.02702	0.02696
3	0.03566	0.03811	0.03570	0.03586	0.04317	0.03510	0.01957	0.01958
5	0.05581	0.05926	0.05643	0.05332	0.06720	0.05385	0.02266	0.02266
5	0.05745	0.06176	0.06138	0.06113	0.06177	0.06134	0.01936	0.01937
5	0.06069	0.06505	0.05998	0.05835	0.06781	0.06015	0.03195	0.03192
5	0.05628	0.05629	0.04845	0.04778	0.05979	0.04971	0.03342	0.03341
5	0.05900	0.05774	0.05530	0.05463	0.06668	0.05333	0.02948	0.02949
1	0.00361	0.00921	0.00785	0.00876	0.01435	0.01158	0.00616	0.00609
1	0.00404	0.01122	0.01009	0.01025	0.01215	0.00971	0.00524	0.00507
1	0.00504	0.00988	0.00896	0.00935	0.01152	0.01106	0.00957	0.00943
1	0.00592	0.01302	0.00819	0.00827	0.01622	0.00956	0.00723	0.00738
1	0.00516	0.00991	0.00801	0.00945	0.01227	0.01091	0.00894	0.00893
3	0.01385	0.01707	0.01292	0.01029	0.02119	0.01204	0.00487	0.00468
3	0.01754	0.02151	0.01848	0.01798	0.02319	0.01831	0.01089	0.01089
3	0.01574	0.01746	0.01339	0.01231	0.01889	0.01488	0.01261	0.01245
3	0.01075	0.01683	0.01193	0.01205	0.01804	0.01216	0.00820	0.00802
3	0.01971	0.02169	0.02067	0.01900	0.02397	0.01952	0.01077	0.01075
5	0.02610	0.02898	0.02389	0.02192	0.03552	0.02593	0.01505	0.01493
5	0.03425	0.03471	0.03159	0.03124	0.03819	0.03585	0.01579	0.01579
5	0.02257	0.02135	0.01658	0.01767	0.02438	0.02005	0.01444	0.01467
5	0.02208	0.02780	0.02192	0.02199	0.03203	0.02382	0.01149	0.01194
5	0.02792	0.02803	0.02493	0.02457	0.03049	0.02632	0.00802	0.00801
1	0.01648	0.02071	0.01831	0.01941	0.02267	0.01995	0.01475	0.01477
1	0.01118	0.02126	0.01759	0.01822	0.02494	0.02232	0.01565	0.01565
1	0.02051	0.02619	0.02402	0.02234	0.02895	0.02523	0.01875	0.01872
1	0.01597	0.02248	0.01801	0.01799	0.02462	0.01956	0.01335	0.01363
1	0.01726	0.02310	0.01738	0.01868	0.02588	0.02397	0.01714	0.01714
3	0.03825	0.03979	0.03786	0.03585	0.04151	0.03589	0.02491	0.02492
3	0.02931	0.03202	0.03055	0.02984	0.03582	0.03106	0.01886	0.01883
3	0.03637	0.04033	0.03311	0.03112	0.04250	0.03317	0.02142	0.02141
3	0.03132	0.03524	0.03035	0.02923	0.03709	0.03091	0.01858	0.01859
3	0.03094	0.03673	0.03202	0.03138	0.03934	0.03370	0.02318	0.02323
5	0.04839	0.05352	0.05071	0.04512	0.05455	0.04606	0.02771	0.02766
5	0.04609	0.04795	0.04435	0.04529	0.05132	0.04330	0.02777	0.02418
5	0.04884	0.05323	0.04371	0.04611	0.05553	0.04475	0.02334	0.02334
5	0.05064	0.05500	0.04436	0.04170	0.05608	0.04418	0.02724	0.02722
5	0.04086	0.04597	0.04175	0.03791	0.04803	0.04216	0.02397	0.02402

==> Figures/plots/rgap_liftG_3000.txt <==
0.02	0.02
0.04	0.04
0.05	0.05
0.06	0.06
0.04	0.04
0.26	0.26
0.05	0.06
0.14	0.14
0.16	0.16
0.21	0.20
0.32	0.32
0.21	0.21
0.22	0.22
0.20	0.20
0.18	0.18
0.53	0.53
0.46	0.46
0.61	0.61
0.50	0.50
0.18	0.18
0.12	0.09
0.55	0.56
0.35	0.36
0.33	0.35
0.26	0.26
0.00	0.00
0.07	0.12
0.10	0.03
0.04	0.05
0.21	0.15
0.05	0.05
0.06	0.05
0.04	0.04
0.07	0.07
0.05	0.05
0.22	0.22
0.36	0.36
0.27	0.27
0.22	0.22
0.15	0.15
0.26	0.26
0.28	0.27
0.31	0.31
0.30	0.30
0.16	0.16
0.25	0.25
0.15	0.15
0.25	0.25
0.23	0.23
0.36	0.36
0.62	0.62
0.38	0.38
0.32	0.32
0.51	0.51
0.49	0.49
0.52	0.52
0.42	0.42
0.26	0.27
0.50	0.50
0.52	0.52
0.02	0.02
0.05	0.05
0.05	0.05
0.03	0.03
0.06	0.06
0.49	0.49
0.26	0.26
0.22	0.22
0.30	0.30
0.30	0.30
0.45	0.45
0.30	0.30
0.29	0.29
0.35	0.35
0.26	0.25
0.09	0.09
0.13	0.13
0.17	0.17
0.28	0.28
0.32	0.32
0.52	0.52
0.49	0.49
0.53	0.53
0.55	0.55
0.46	0.46
0.44	0.44
0.34	0.34
0.37	0.37
0.44	0.44
0.47	0.47
0.00	0.01
0.02	0.02
0.02	0.02
0.04	0.04
0.00	0.00
0.01	0.01
0.00	0.00
0.03	0.03
0.01	0.01
0.03	0.03
0.06	0.06
0.06	0.06
0.07	0.07
0.05	0.05
0.06	0.06
0.01	0.01
0.02	0.02
0.03	0.03
0.02	0.02
0.03	0.03
0.09	0.09
0.07	0.07
0.07	0.07
0.09	0.09
0.07	0.07
0.01	0.01
0.04	0.04
0.02	0.02
0.02	0.02
0.03	0.03
0.12	0.12
0.04	0.04
0.07	0.07
0.11	0.11
0.08	0.08
0.04	0.04
0.01	0.01
0.02	0.02
0.03	0.03
0.03	0.03
0.24	0.24
0.22	0.22
0.11	0.11
0.36	0.36
0.25	0.25
0.08	0.08
0.02	0.02
0.04	0.04
0.04	0.04
0.06	0.06
0.27	0.27
0.18	0.18
0.13	0.13
0.28	0.28
0.26	0.26
0.06	0.06
0.05	0.05
0.03	0.03
0.07	0.07
0.06	0.06
0.03	0.03
0.03	0.03
0.01	0.01
0.04	0.04
0.01	0.01
0.01	0.01
0.02	0.02
0.01	0.01
0.02	0.02
0.02	0.02
0.06	0.06
0.07	0.07
0.09	0.09
0.06	0.06
0.06	0.06
0.02	0.02
0.03	0.03
0.03	0.03
0.02	0.02
0.01	0.01
0.09	0.09
0.11	0.11
0.12	0.12
0.11	0.11
0.12	0.12
0.03	0.03
0.04	0.04
0.03	0.03
0.03	0.03
0.02	0.02
0.07	0.07
0.05	0.05
0.10	0.10
0.07	0.07
0.06	0.06
0.03	0.03
0.03	0.03
0.03	0.03
0.03	0.03
0.04	0.04
0.25	0.25
0.26	0.26
0.18	0.18
0.15	0.15
0.26	0.26
0.06	0.06
0.04	0.04
0.05	0.05
0.04	0.04
0.07	0.07
0.27	0.27
0.27	0.27
0.21	0.21
0.23	0.23
0.37	0.37
0.08	0.08
0.06	0.06
0.06	0.06
0.06	0.06
0.09	0.09
0.02	0.02
0.03	0.03
0.02	0.02
0.02	0.02
0.00	0.00
0.04	0.04
0.01	0.01
0.01	0.01
0.01	0.01
0.02	0.02
0.08	0.08
0.08	0.08
0.06	0.06
0.06	0.06
0.10	0.10
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.09	0.09
0.11	0.11
0.09	0.09
0.06	0.06
0.11	0.11
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.04	0.04
0.04	0.04
0.07	0.07
0.09	0.09
0.05	0.05
0.03	0.03
0.01	0.01
0.03	0.03
0.03	0.03
0.03	0.03
0.13	0.13
0.21	0.22
0.25	0.25
0.26	0.26
0.20	0.20
0.04	0.04
0.04	0.04
0.09	0.09
0.05	0.05
0.04	0.04
0.19	0.19
0.22	0.22
0.31	0.31
0.25	0.25
0.27	0.27
0.04	0.04
0.07	0.07
0.11	0.11
0.04	0.04
0.08	0.08

==> Figures/plots/rgap_liftG_4000.txt <==
0.01	0.01
0.04	0.04
0.04	0.04
0.06	0.06
0.04	0.04
0.53	0.53
0.45	0.45
0.61	0.61
0.50	0.50
0.26	0.26
0.05	0.05
0.05	0.05
0.04	0.04
0.07	0.07
0.05	0.05
0.22	0.22
0.15	0.15
0.25	0.25
0.23	0.23
0.34	0.34
0.02	0.02
0.05	0.05
0.05	0.05
0.03	0.03
0.06	0.06
0.09	0.09
0.13	0.13
0.16	0.16
0.29	0.29
0.27	0.27
0.00	0.00
0.02	0.02
0.02	0.02
0.04	0.04
0.03	0.03
0.12	0.12
0.04	0.04
0.07	0.07
0.09	0.09
0.07	0.07
0.03	0.03
0.03	0.03
0.01	0.01
0.04	0.04
0.01	0.01
0.07	0.07
0.05	0.05
0.09	0.09
0.07	0.07
0.05	0.05
0.02	0.02
0.03	0.03
0.02	0.02
0.02	0.02
0.04	0.04
0.03	0.03
0.04	0.04
0.07	0.07
0.08	0.08
0.05	0.05
0.00	0.00
0.01	0.01
0.00	0.00
0.03	0.03
0.01	0.01
0.04	0.04
0.00	0.01
0.02	0.02
0.03	0.03
0.03	0.03
0.01	0.01
0.01	0.01
0.00	0.00
0.02	0.02
0.01	0.01
0.03	0.03
0.03	0.03
0.03	0.03
0.03	0.03
0.04	0.04
0.00	0.00
0.01	0.01
0.01	0.01
0.01	0.01
0.02	0.02
0.03	0.03
0.01	0.01
0.03	0.03
0.03	0.03
0.02	0.02
0.26	0.26
0.04	0.02
0.14	0.14
0.16	0.15
0.21	0.21
0.19	0.18
0.10	0.10
0.42	0.53
0.33	0.33
0.26	0.28
0.22	0.22
0.31	0.31
0.26	0.26
0.22	0.22
0.15	0.15
0.62	0.62
0.38	0.38
0.32	0.32
0.49	0.49
0.49	0.49
0.45	0.45
0.25	0.25
0.22	0.22
0.29	0.29
0.26	0.26
0.56	0.55
0.48	0.47
0.52	0.52
0.47	0.47
0.46	0.46
0.05	0.05
0.06	0.06
0.06	0.06
0.05	0.05
0.05	0.05
0.23	0.23
0.19	0.19
0.11	0.11
0.34	0.34
0.22	0.22
0.06	0.06
0.05	0.05
0.09	0.09
0.06	0.06
0.05	0.05
0.26	0.26
0.27	0.27
0.19	0.19
0.17	0.17
0.25	0.25
0.08	0.08
0.08	0.08
0.06	0.06
0.06	0.06
0.09	0.09
0.12	0.12
0.20	0.20
0.29	0.29
0.26	0.26
0.21	0.21
0.01	0.01
0.01	0.01
0.02	0.02
0.02	0.02
0.02	0.02
0.06	0.06
0.02	0.02
0.04	0.04
0.04	0.04
0.06	0.06
0.02	0.02
0.03	0.03
0.03	0.03
0.02	0.02
0.01	0.01
0.08	0.08
0.04	0.04
0.05	0.05
0.04	0.04
0.07	0.07
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.03	0.03
0.05	0.05
0.07	0.07
0.05	0.05
0.03	0.03
0.18	0.16
0.12	0.11
0.22	0.22
0.19	0.19
0.18	0.18
0.06	0.12
0.02	0.12
0.10	0.03
0.04	0.05
0.21	0.15
0.23	0.23
0.23	0.22
0.20	0.20
0.30	0.30
0.16	0.16
0.47	0.47
0.42	0.42
0.26	0.27
0.33	0.33
0.50	0.50
0.40	0.40
0.30	0.30
0.28	0.28
0.35	0.35
0.23	0.23
0.44	0.44
0.34	0.34
0.37	0.37
0.40	0.40
0.47	0.47
0.07	0.07
0.07	0.07
0.05	0.05
0.09	0.09
0.07	0.07
0.28	0.28
0.18	0.18
0.12	0.12
0.31	0.31
0.24	0.24
0.09	0.09
0.10	0.10
0.12	0.12
0.10	0.10
0.11	0.11
0.30	0.30
0.24	0.24
0.23	0.23
0.28	0.28
0.37	0.37
0.07	0.07
0.11	0.11
0.09	0.09
0.06	0.06
0.11	0.11
0.19	0.19
0.22	0.22
0.31	0.31
0.25	0.25
0.26	0.26
0.01	0.01
0.03	0.03
0.02	0.02
0.02	0.02
0.02	0.02
0.06	0.06
0.04	0.04
0.03	0.03
0.06	0.06
0.05	0.05
0.03	0.03
0.03	0.03
0.03	0.03
0.03	0.02
0.02	0.02
0.07	0.07
0.06	0.06
0.06	0.06
0.05	0.05
0.10	0.10
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.02	0.02
0.04	0.04
0.06	0.06
0.11	0.11
0.05	0.05
0.08	0.08

==> Figures/plots/rgap_liftS_3000.txt <==
0.07	0.05
0.13	0.09
0.11	0.07
0.11	0.09
0.08	0.06
0.43	0.27
0.50	0.10
0.28	0.16
0.53	0.27
0.54	0.33
0.47	0.34
0.55	0.22
0.31	0.22
0.53	0.19
0.56	0.18
0.66	0.65
0.56	0.51
0.67	0.67
0.55	0.55
0.85	0.18
0.75	0.09
0.92	0.56
0.79	0.38
0.52	0.35
0.38	0.37
0.52	0.00
0.36	0.12
0.10	0.03
0.39	0.05
0.32	0.15
0.07	0.07
0.09	0.09
0.07	0.04
0.08	0.07
0.07	0.06
0.30	0.25
0.47	0.37
0.32	0.31
0.34	0.25
0.28	0.23
0.37	0.28
0.49	0.33
0.39	0.34
0.40	0.31
0.34	0.18
0.29	0.28
0.21	0.18
0.30	0.30
0.28	0.26
0.41	0.37
0.72	0.65
0.58	0.39
0.52	0.36
0.65	0.54
0.62	0.51
0.68	0.55
0.56	0.47
0.40	0.29
0.69	0.53
0.74	0.54
0.03	0.03
0.06	0.06
0.09	0.07
0.03	0.03
0.07	0.06
0.50	0.49
0.29	0.27
0.29	0.22
0.33	0.30
0.33	0.31
0.47	0.45
0.35	0.31
0.35	0.29
0.36	0.36
0.34	0.26
0.10	0.10
0.14	0.14
0.17	0.17
0.29	0.29
0.35	0.34
0.58	0.55
0.61	0.54
0.58	0.58
0.57	0.55
0.60	0.53
0.53	0.45
0.55	0.37
0.53	0.41
0.49	0.46
0.64	0.50
0.03	0.03
0.04	0.03
0.05	0.04
0.04	0.04
0.03	0.01
0.02	0.02
0.03	0.01
0.03	0.03
0.03	0.02
0.06	0.05
0.13	0.12
0.11	0.09
0.11	0.09
0.08	0.06
0.11	0.10
0.03	0.02
0.03	0.03
0.06	0.06
0.05	0.04
0.05	0.04
0.17	0.17
0.12	0.10
0.13	0.11
0.12	0.10
0.14	0.11
0.03	0.03
0.07	0.05
0.05	0.04
0.05	0.04
0.05	0.04
0.19	0.17
0.12	0.07
0.13	0.11
0.14	0.12
0.13	0.12
0.07	0.06
0.05	0.03
0.06	0.05
0.05	0.04
0.05	0.05
0.33	0.31
0.33	0.31
0.25	0.24
0.42	0.41
0.33	0.32
0.11	0.11
0.09	0.07
0.09	0.08
0.07	0.06
0.09	0.08
0.36	0.35
0.32	0.28
0.29	0.27
0.38	0.35
0.35	0.30
0.09	0.09
0.11	0.08
0.09	0.07
0.11	0.09
0.10	0.08
0.03	0.03
0.05	0.04
0.03	0.01
0.04	0.04
0.02	0.02
0.03	0.02
0.03	0.02
0.01	0.01
0.03	0.03
0.02	0.02
0.07	0.06
0.10	0.09
0.10	0.10
0.09	0.08
0.08	0.07
0.03	0.03
0.04	0.03
0.03	0.03
0.03	0.03
0.03	0.02
0.10	0.10
0.13	0.12
0.13	0.13
0.14	0.13
0.14	0.14
0.04	0.04
0.05	0.05
0.03	0.03
0.04	0.03
0.03	0.03
0.09	0.07
0.07	0.06
0.12	0.12
0.09	0.09
0.10	0.10
0.03	0.03
0.04	0.03
0.05	0.04
0.05	0.04
0.06	0.05
0.27	0.27
0.31	0.29
0.23	0.21
0.18	0.18
0.29	0.29
0.07	0.07
0.05	0.05
0.08	0.07
0.06	0.06
0.09	0.09
0.31	0.30
0.33	0.31
0.26	0.24
0.26	0.25
0.40	0.40
0.10	0.10
0.09	0.08
0.08	0.07
0.09	0.09
0.12	0.11
0.02	0.02
0.03	0.03
0.02	0.02
0.03	0.02
0.00	0.00
0.04	0.04
0.01	0.01
0.01	0.01
0.01	0.01
0.02	0.02
0.08	0.08
0.08	0.08
0.07	0.07
0.07	0.07
0.10	0.10
0.02	0.02
0.02	0.02
0.03	0.03
0.02	0.02
0.02	0.02
0.09	0.09
0.11	0.11
0.10	0.10
0.08	0.07
0.12	0.12
0.02	0.02
0.02	0.02
0.02	0.02
0.03	0.02
0.02	0.02
0.05	0.05
0.05	0.04
0.08	0.08
0.09	0.09
0.07	0.06
0.03	0.03
0.02	0.01
0.03	0.03
0.03	0.03
0.03	0.03
0.15	0.14
0.24	0.23
0.26	0.26
0.27	0.27
0.22	0.22
0.04	0.04
0.05	0.05
0.10	0.10
0.06	0.06
0.05	0.05
0.21	0.20
0.25	0.25
0.33	0.33
0.27	0.26
0.28	0.28
0.05	0.04
0.08	0.08
0.12	0.12
0.05	0.05
0.09	0.09

==> Figures/plots/rgap_liftS_4000.txt <==
0.07	0.05
0.13	0.09
0.10	0.07
0.11	0.09
0.08	0.06
0.66	0.65
0.56	0.51
0.67	0.67
0.55	0.55
0.38	0.37
0.07	0.07
0.09	0.09
0.07	0.04
0.08	0.07
0.07	0.06
0.26	0.24
0.20	0.18
0.30	0.30
0.28	0.26
0.41	0.37
0.03	0.03
0.06	0.06
0.09	0.07
0.03	0.03
0.07	0.06
0.10	0.10
0.15	0.14
0.16	0.16
0.30	0.30
0.31	0.30
0.03	0.03
0.04	0.02
0.05	0.04
0.04	0.04
0.06	0.05
0.19	0.17
0.12	0.07
0.13	0.11
0.13	0.11
0.13	0.12
0.03	0.03
0.05	0.04
0.03	0.01
0.04	0.04
0.03	0.02
0.09	0.08
0.07	0.06
0.12	0.12
0.09	0.09
0.10	0.08
0.02	0.02
0.03	0.03
0.02	0.02
0.03	0.02
0.04	0.04
0.04	0.04
0.05	0.04
0.08	0.08
0.09	0.09
0.07	0.07
0.03	0.01
0.02	0.02
0.03	0.01
0.03	0.03
0.03	0.02
0.07	0.06
0.05	0.03
0.06	0.05
0.05	0.04
0.05	0.05
0.02	0.02
0.03	0.02
0.01	0.01
0.03	0.02
0.02	0.01
0.03	0.03
0.04	0.03
0.05	0.04
0.05	0.04
0.06	0.06
0.00	0.00
0.01	0.01
0.01	0.01
0.01	0.01
0.02	0.02
0.03	0.03
0.02	0.01
0.03	0.03
0.03	0.03
0.03	0.03
0.43	0.29
0.50	0.08
0.28	0.16
0.53	0.27
0.54	0.33
0.85	0.18
0.74	0.12
0.92	0.53
0.79	0.36
0.52	0.20
0.30	0.25
0.48	0.33
0.32	0.31
0.34	0.25
0.28	0.23
0.72	0.65
0.58	0.39
0.52	0.34
0.65	0.53
0.68	0.51
0.47	0.46
0.28	0.26
0.29	0.22
0.32	0.30
0.32	0.29
0.60	0.58
0.61	0.51
0.57	0.57
0.51	0.49
0.60	0.53
0.13	0.11
0.11	0.09
0.11	0.09
0.08	0.06
0.11	0.10
0.33	0.33
0.31	0.28
0.25	0.24
0.41	0.40
0.32	0.31
0.07	0.06
0.10	0.08
0.10	0.10
0.09	0.08
0.08	0.07
0.28	0.28
0.31	0.30
0.25	0.22
0.20	0.19
0.29	0.29
0.08	0.08
0.08	0.08
0.08	0.08
0.07	0.07
0.10	0.09
0.14	0.14
0.23	0.22
0.30	0.30
0.27	0.27
0.23	0.23
0.03	0.02
0.03	0.02
0.06	0.05
0.05	0.04
0.05	0.04
0.10	0.10
0.09	0.06
0.09	0.07
0.07	0.06
0.09	0.08
0.03	0.03
0.04	0.03
0.03	0.03
0.03	0.03
0.03	0.02
0.09	0.09
0.05	0.05
0.07	0.07
0.06	0.05
0.10	0.09
0.02	0.02
0.02	0.02
0.03	0.03
0.02	0.02
0.02	0.02
0.03	0.03
0.06	0.05
0.08	0.08
0.06	0.06
0.04	0.04
0.46	0.28
0.55	0.13
0.31	0.22
0.53	0.20
0.56	0.18
0.48	0.12
0.34	0.12
0.10	0.03
0.34	0.05
0.32	0.15
0.37	0.27
0.48	0.31
0.39	0.28
0.40	0.30
0.34	0.18
0.62	0.48
0.56	0.47
0.40	0.29
0.68	0.36
0.74	0.53
0.42	0.41
0.35	0.31
0.35	0.29
0.36	0.36
0.33	0.24
0.53	0.45
0.55	0.37
0.53	0.41
0.49	0.43
0.64	0.50
0.17	0.14
0.12	0.10
0.13	0.12
0.12	0.10
0.14	0.11
0.37	0.36
0.33	0.29
0.28	0.27
0.40	0.38
0.35	0.30
0.11	0.10
0.13	0.12
0.13	0.13
0.13	0.13
0.14	0.13
0.34	0.33
0.30	0.29
0.28	0.26
0.31	0.31
0.41	0.41
0.08	0.07
0.11	0.11
0.11	0.11
0.08	0.07
0.11	0.11
0.21	0.20
0.25	0.25
0.33	0.33
0.27	0.26
0.28	0.28
0.03	0.03
0.07	0.06
0.05	0.04
0.05	0.03
0.05	0.04
0.09	0.09
0.11	0.08
0.09	0.06
0.10	0.09
0.10	0.08
0.04	0.04
0.05	0.05
0.03	0.03
0.04	0.03
0.03	0.03
0.09	0.09
0.08	0.08
0.08	0.07
0.07	0.07
0.13	0.12
0.02	0.02
0.02	0.02
0.02	0.02
0.03	0.02
0.02	0.02
0.05	0.04
0.08	0.08
0.12	0.12
0.06	0.06
0.09	0.09

==> Figures/plots/root_time_general.txt <==
CPLEX	BW	BWL	BGW	BGWL	BP	BPL	BT	BT-F	BG	BGL
2.57155	4.76511	4.64399	29.7965	9.10929	5.02027	5.11653	10.516	10.5088	29.0969	15.4571
2.62884	4.12329	3.94044	125.034	43.0038	6.94786	5.62459	39.5066	21.0843	146.829	90.7879
2.60516	5.31661	4.91387	19.5441	7.03457	5.77441	5.18708	9.66466	7.81949	18.0979	9.40542
8.71965	5.85352	5.69944	24.881	14.1555	6.47029	6.16355	14.4646	10.8865	23.5835	18.5475
3.12096	4.46081	4.03681	42.3688	12.6573	5.33454	4.78603	14.0107	7.13535	43.0717	21.5476
4.95244	7.6273	3.13005	13.661	4.57594	21.4955	4.78077	10.5038	4.17262	27.5001	11.9677
4.06175	7.37286	4.41259	16.7717	4.71468	13.9309	4.99826	8.68939	4.55871	9.45705	5.99125
8.81983	4.35899	3.69365	7.00618	4.11594	9.70122	5.29222	4.72151	4.09144	6.72923	4.46278
6.45746	2.88501	2.65038	16.4254	3.75439	7.8614	4.14162	8.43693	4.01433	21.5216	10.5729
5.04238	3.93431	3.83363	32.2001	6.12752	22.3901	8.94686	17.4443	6.5061	46.2918	27.9429
4.37447	8.80823	2.37584	11.9859	2.6811	28.1282	5.69855	4.00638	2.74092	12.1704	5.32265
11.4779	3.98	3.33729	7.738	3.40331	13.3695	4.67148	3.88866	4.0229	5.48467	5.05982
11.1316	4.19681	3.69161	5.55889	4.09246	9.49616	6.20964	8.34042	4.79576	19.0517	10.4253
10.1621	2.92995	2.42062	10.828	2.68117	8.12327	4.18059	5.60478	2.74141	11.5336	6.15505
7.13599	2.92531	2.62785	14.6011	3.00616	16.4973	4.92207	10.5413	2.9054	22.1312	16.5921
7.78927	11.0784	10.916	261.377	189.547	11.4018	11.7161	88.8646	65.365	274.488	196.007
14.7018	14.8634	14.6914	227.054	102.609	17.6839	16.3574	95.7593	75.5884	228.634	138.386
4.90246	9.51047	9.36315	104.216	44.4918	11.6371	9.95651	32.8487	27.2376	100.348	67.6557
7.43435	14.5411	13.562	530.173	347.729	14.5707	13.5583	110.066	119.177	505.685	293.441
14.1633	21.1902	9.42247	45.8088	9.80426	105.997	13.3259	12.6527	9.96365	29.1573	20.9986
11.0099	21.394	11.0131	35.5243	11.8964	83.896	20.5166	26.7523	13.033	79.5311	39.7424
8.35584	23.9375	10.0725	35.7256	10.9497	103.346	16.6003	20.7112	11.2855	37.954	25.9216
11.0869	20.263	11.3653	33.2923	12.8018	95.0466	25.6003	71.9687	13.6043	160.92	115.695
19.0263	10.2851	9.10728	11.269	9.83332	30.651	13.7743	15.1674	10.5416	13.4137	14.343
5.45953	12.8039	12.9641	124.958	92.1096	13.2984	13.3207	60.2689	55.4949	132.039	97.7928
23.6665	8.86209	5.93691	9.05715	5.99643	19.4061	6.87403	6.10827	5.94397	6.48712	6.10152
20.5349	9.69075	7.56798	10.4301	8.21876	20.3855	11.843	15.4887	8.37283	22.3146	17.2018
13.0267	10.0323	7.62039	10.0784	7.72244	15.8909	9.47739	14.3114	7.70356	18.5744	12.4085
11.0252	28.5378	10.8476	29.4966	11.1969	92.5092	19.7563	22.3806	11.5551	22.6305	24.3273
9.81208	18.4745	10.5637	19.275	11.1386	57.2022	12.3781	10.4882	11.4159	13.7735	13.7762
5.59024	9.5723	9.52525	19.452	13.9036	9.86503	9.51239	13.4573	13.8516	24.2044	12.6758
4.60102	8.17474	8.36337	78.4705	35.2129	8.57483	9.00562	40.7933	28.308	72.9027	40.0433
2.67189	8.75162	8.97116	14.2291	9.96353	9.16033	9.31743	12.1508	11.1883	14.1034	11.3137
4.81775	9.76567	9.83926	40.7619	18.0617	9.75195	9.57906	24.5876	19.2276	66.4514	30.9619
2.83858	7.82734	8.03547	37.5352	10.2638	8.83825	8.41923	12.8985	11.5205	51.7079	20.8388
12.568	6.05621	6.03459	19.3442	12.6459	8.10593	6.87996	20.0719	10.6478	21.0203	15.637
9.93723	6.77151	6.3877	39.4246	14.5057	28.9314	14.8459	38.1095	18.4905	69.8852	40.5219
7.24666	6.48354	6.30821	54.3206	24.1698	9.10409	8.04808	28.2489	19.4296	57.4709	40.2156
5.03881	8.78163	8.26551	64.5738	12.6742	19.0127	11.9542	31.4974	11.2368	50.8956	28.4048
6.61468	10.2614	6.76929	81.4015	21.3868	20.8411	12.3363	28.6519	22.6606	62.2843	35.0385
7.21202	5.87697	4.96913	32.8024	11.4709	9.54936	6.2871	20.7389	10.1239	33.4246	20.3552
8.47357	10.8432	8.22567	52.9917	12.9945	60.082	15.4834	52.7186	11.3445	91.7848	63.999
14.4344	6.08824	5.7914	40.3923	27.4717	17.3538	8.89911	25.1826	19.8604	39.9986	33.6933
22.9116	8.32312	7.75442	43.5695	11.7819	26.9306	9.97557	24.672	11.4416	56.3422	26.0749
7.73409	10.6244	6.428	72.8322	19.9013	39.1983	12.0613	26.6197	16.548	80.1222	39.802
6.26794	18.6846	18.4343	94.7855	46.0821	22.6322	20.7487	68.1826	42.2201	106.45	94.6115
5.84532	19.0528	18.0663	154.136	56.3717	21.8047	18.9293	54.5964	43.8578	133.535	84.4556
16.3472	19.0332	19.0164	184.598	71.9627	19.3503	19.2779	62.2786	57.1911	180.181	88.2582
7.04427	18.0956	18.2496	79.7411	46.2404	21.9813	18.7433	45.1427	43.5412	75.2568	78.0333
6.52339	17.0777	17.3379	162.589	73.4215	22.6956	19.4968	48.7393	38.397	156.338	90.9936
25.6661	19.3789	17.0999	91.2185	36.8656	56.4322	27.7963	111.358	37.9109	197.437	150.045
32.1185	19.943	17.8628	46.6608	19.848	121.163	53.5409	73.7792	20.3758	104.743	83.1319
14.1615	34.002	24.4161	146.964	47.7312	105.461	39.1004	166.713	50.2092	436.984	223.189
28.8557	19.4743	16.2972	36.265	18.9317	60.1868	27.439	41.9045	20.39	69.6684	45.5196
27.6514	20.6564	16.7125	61.667	18.797	100.576	41.6962	83.9474	24.2852	149.458	127.95
24.1935	17.7373	17.2316	73.623	28.7758	102.428	38.0094	54.6738	27.9682	113.361	69.7965
26.9661	22.8148	17.6882	30.8372	21.9927	139.902	45.4937	61.5686	20.3093	89.4195	87.6529
16.7452	38.2424	28.0406	65.2763	31.1349	123.458	43.3363	125.553	32.433	317.013	224.784
30.5975	20.9576	16.8916	27.9752	18.3005	90.2539	41.9284	34.9343	20.0655	60.1512	45.9467
26.0598	19.1183	16.6225	43.1397	19.6614	118.172	47.6916	69.3185	21.5028	89.6711	68.3068
2.76137	12.9906	13.2211	16.2295	14.4046	15.8307	15.805	16.0697	15.3667	15.3849	14.7586
4.88408	12.0917	12.2424	48.1309	30.7124	12.3054	12.0036	39.6917	36.4073	54.0934	43.9493
3.08342	10.5627	10.5802	36.9228	15.8373	10.8053	10.6168	17.4638	15.4823	27.7461	17.0377
2.88546	11.6977	11.5922	16.9938	13.5703	13.3621	13.0499	15.0567	15.0032	18.0558	14.8713
3.37261	12.0917	12.2433	22.8154	13.1681	13.731	13.0518	15.8468	14.3574	21.4277	19.9006
20.9996	11.4685	11.4507	47.3155	40.3287	16.7566	13.1068	28.9962	22.2492	56.7698	52.3121
17.9254	9.96721	10.3748	59.3634	22.4465	17.5955	12.4689	35.296	25.0385	74.9575	42.8623
11.3691	10.8375	10.0192	81.0846	15.675	31.7828	17.8706	25.0261	13.1185	74.9163	45.683
11.769	10.4833	10.543	54.2539	22.4746	17.6728	13.4861	37.2699	19.6692	77.0689	47.88
6.683	14.941	12.2805	58.0143	28.371	37.3105	18.9206	55.9653	21.9818	100.053	58.5965
9.48976	15.024	11.4474	112.179	53.6978	11.3341	9.85517	70.4168	25.1475	141.791	91.0081
12.869	9.68684	9.45989	107.941	34.4385	27.0627	13.6024	32.3079	30.5878	109.709	69.9076
23.1654	11.2437	10.1599	40.1834	20.5857	22.2533	12.0768	33.4218	16.5894	73.9902	40.3106
11.6287	9.89263	9.93495	51.2026	26.4522	11.2805	10.7397	46.7127	24.5388	58.1559	48.7285
9.81031	19.096	10.5123	86.4672	15.7469	38.8455	13.0682	38.752	14.0824	110.371	35.6783
7.3454	23.6029	23.9823	62.3597	41.5208	22.4794	22.7024	54.9291	39.2733	68.2117	52.9628
6.78394	24.4479	25.4957	69.1839	36.0559	23.1433	24.3846	42.8384	38.2077	72.3318	52.6486
6.94535	25.3298	25.2377	84.4246	51.4344	23.6246	24.6756	47.9142	47.0179	88.7274	58.3366
8.80143	24.5647	23.7986	64.6348	56.2995	25.3023	23.1473	47.4955	40.2314	89.9876	72.1539
7.97223	24.5817	24.6867	289.281	157.079	23.5684	24.375	113.613	92.7013	261.325	187.421
30.7272	22.079	21.5077	124.667	50.7624	49.5251	28.7427	53.3611	39.0612	124.648	82.9797
35.9864	21.8003	22.2002	174.672	61.6585	47.2859	33.4456	95.4931	54.9028	209.395	154.901
29.1498	22.6373	23.3057	117.122	70.3691	25.8369	27.1008	67.7103	57.7678	106.913	100.921
49.3661	25.1962	24.6653	112.755	60.5642	40.1923	30.8658	102.275	58.9452	251.53	160.314
31.2788	21.7951	20.7872	168.762	63.7758	48.0301	30.6552	93.1453	62.6204	234.275	147.222
39.7144	24.4982	21.6016	104.581	41.4197	73.0966	29.8921	69.1747	36.8081	158.46	93.6226
22.4841	57.8622	30.014	264.06	46.0161	268.835	55.8879	105.427	48.5985	375.795	172.096
15.4777	45.124	28.4873	173.306	76.9166	89.3695	41.5722	104.215	50.1012	249.239	196.854
33.0941	22.8134	21.8636	89.147	33.4092	67.0112	30.9781	62.9876	31.4099	137.488	80.4436
40.4846	22.9221	21.2459	106.561	30.2176	102.826	41.6563	61.6056	28.402	162.18	97.3858
2.54937	5.94375	5.92939	12.5022	12.0316	6.08062	6.0246	11.5192	9.94046	13.3398	11.8197
2.54616	6.2992	6.29695	22.1402	11.1474	6.68613	6.56993	13.8899	12.6814	28.5097	13.2821
2.7335	7.15906	7.23209	87.0297	82.6141	7.59997	7.40741	53.4493	34.4866	99.174	85.903
2.48101	8.1997	8.14659	28.8975	18.8595	8.85387	8.5978	22.5954	17.3083	35.7939	21.8194
2.36142	10.4457	10.0081	66.3696	39.1295	10.3702	10.1635	52.492	37.6543	79.1417	58.7211
2.32198	7.2219	7.07751	12.7034	10.2527	7.15647	7.32518	12.2932	10.7202	11.6567	13.1464
2.36222	7.91627	7.8788	32.6486	15.811	7.90939	8.35911	25.5349	18.5285	28.5943	29.8467
2.35881	9.85329	9.6693	17.8943	13.879	10.4617	9.97885	16.1724	14.6221	22.0632	14.9965
2.31711	7.28783	6.69936	33.9458	14.287	8.03669	6.85798	20.2286	18.7912	41.6903	25.4622
2.42524	5.59458	5.53416	40.7424	19.3445	5.53851	5.7486	22.1425	12.6836	32.2438	27.5407
3.53923	6.44793	5.73054	365.149	143.476	6.37872	6.49113	82.3269	85.1497	366.336	225.277
4.24287	5.96914	5.53076	91.738	27.0398	5.44676	6.06002	35.9318	22.8452	98.4155	49.2507
6.51127	5.67285	5.80965	83.1134	42.6782	5.82727	5.74568	33.1618	28.8008	68.6645	50.9019
3.3941	7.1303	7.14934	33.9866	21.9999	7.80908	7.65505	22.7055	16.119	35.4781	29.8713
3.59227	6.31543	5.92313	180.036	83.2813	5.32318	5.67165	52.7191	42.2687	172.924	104.97
2.37956	8.16349	7.70739	37.5801	16.3965	7.87613	7.93385	24.1224	15.346	36.6082	36.1625
2.48756	9.87565	9.94229	35.0777	25.5315	11.0123	10.8506	39.4312	22.3544	59.7512	36.4614
9.23024	10.8104	11.0275	348.977	260.043	11.0011	10.8096	132.542	126.966	343.007	288.012
2.90918	9.27387	9.354	88.339	56.646	8.76209	9.0521	46.8221	37.5839	90.3705	74.4461
2.78582	8.53039	8.53571	129.334	83.4134	8.13812	8.1567	53.2847	46.6199	115.59	94.5435
10.478	5.78315	5.82759	289.14	168.948	6.78802	6.75155	89.9635	72.7294	316.372	186.224
8.40966	5.4551	5.49607	64.7318	23.8945	5.71447	5.43548	19.0138	13.2825	53.6715	30.6271
3.90725	6.38223	5.61816	118.659	66.8234	5.41921	5.98308	43.9321	29.0167	100.591	68.9826
6.80007	6.84898	6.77517	44.5452	20.0191	9.11098	7.92721	22.6386	15.1277	49.8391	29.1561
7.6155	5.29373	5.43964	136.687	51.1109	5.37655	6.4267	54.0891	28.9938	143.854	93.6996
2.402	8.80964	8.27415	69.269	23.8483	8.45846	8.19134	50.0331	20.8611	62.765	55.5644
7.67205	11.0166	11.0342	404.463	302.803	11.3246	11.0913	202.707	166.441	439.6	284.449
7.25453	9.10412	9.13788	152.063	77.7752	9.00525	9.00546	80.6934	40.4787	109.82	97.5203
2.60454	10.2446	10.0801	67.5295	43.3746	10.4756	10.6134	38.5839	27.3285	61.1004	63.6527
5.00841	9.05529	9.09298	218.391	100.171	8.7653	8.77312	71.3801	54.5495	201.559	152.708
4.66024	14.4798	14.8655	354.796	326.271	14.7514	14.6288	138.148	164.367	422.444	334.663
4.3676	16.1216	15.9394	246.604	86.8076	20.6179	18.6839	82.3026	53.6852	263.927	148.968
4.62699	13.8865	13.0176	205.633	157.045	12.8027	12.8123	86.5668	79.8021	228.111	172.45
4.68192	15.318	15.4878	224.662	92.5247	15.3296	15.4301	77.5033	64.4522	243.539	132.362
4.66421	16.9916	16.8319	160.013	139.374	17.8723	16.9369	114.04	76.9941	184.331	180.081
4.33189	18.5784	18.1317	158.423	106.525	17.9262	18.141	84.8296	77.7339	212.947	137.53
2.45504	18.1101	17.6279	71.4901	37.8749	19.38	17.7944	36.6872	32.0308	57.9956	38.5702
2.77122	16.2059	16.5789	309.418	150.821	16.8616	16.8859	123.266	98.4879	242.481	171.013
4.15749	17.7563	17.4955	70.2434	42.5023	18.0614	17.5961	57.1021	42.1592	85.6538	70.5687
2.6737	19.3603	19.5663	58.0175	30.1692	19.8885	19.8773	44.1227	33.3512	72.6117	46.5075
10.0805	15.1859	13.8954	617.55	423.679	13.0798	12.8944	246.901	250.487	597.599	517.983
16.5156	15.5067	15.105	411.93	187.459	20.0852	17.6202	135.932	147.33	375.953	343.982
6.5227	13.0204	12.3187	878.541	334.004	13.1252	14.4277	194.576	179.706	866.072	477.255
19.4632	14.7583	14.4474	582.492	293.911	17.8987	15.9118	217.655	160.691	618.78	458.338
17.5465	15.7655	15.2389	430.968	330.512	19.0396	16.7554	143.591	145.115	412.931	340.879
4.87058	20.7094	20.3447	500.254	367.619	20.3242	20.0217	237.222	225.038	418.019	359.73
4.42308	20.2785	20.1194	347.371	127.564	23.6843	22.9073	119.773	102.412	303.425	222.68
4.59884	18.5937	18.092	634.551	335.226	18.4425	18.6884	238.85	183.512	645.452	537.251
4.50253	19.9271	20.227	545.359	269.41	20.1925	20.0408	228.928	184.608	624.375	374.043
4.77897	21.8175	21.247	224.787	121.867	22.5045	22.0761	120.32	86.6541	218.319	170.908
15.1162	13.9545	13.2311	458.722	254.317	13.4799	17.0705	130.03	142.197	359.827	322.428
13.8018	14.9089	14.1413	508.489	190.542	25.7767	18.6482	179.882	116.754	477.052	331.982
15.6588	12.849	12.5618	406.107	243.039	29.2953	15.0217	142.941	111.243	399.404	292.114
17.2695	14.8979	14.6809	634.823	437.82	21.4281	19.6401	223.503	168.115	743.572	603.1
10.7802	15.4467	17.0216	491.963	272.582	24.3723	17.4524	191.447	166.465	488.347	374.879
4.90313	21.675	21.7598	756.817	654.952	21.1506	21.1631	343.006	259.6	813.282	521.31
7.51127	21.0742	20.4334	497.36	260.791	22.2058	21.4146	213.443	150.132	459.225	380.693
8.86059	25.2547	21.9253	753.595	510.239	20.5963	21.0357	245.155	194.103	802.318	417.454
9.24055	20.9591	20.8608	510.851	243.921	21.3972	20.9134	217.912	120.882	493.415	424.135
10.2083	22.5795	22.8164	417.772	331.067	23.3494	22.858	214.571	174.879	433.101	393.296
2.68147	10.9827	11.0297	21.7612	20.0259	11.1158	11.1286	26.0506	16.5387	27.3265	21.1382
2.90744	10.28	10.0866	48.1241	34.5572	10.5131	10.6248	28.6788	19.2708	76.4071	50.3833
2.47063	10.4296	10.4344	15.1322	12.9358	10.8783	10.2825	14.6851	12.7721	15.4723	13.828
2.57725	11.1635	11.031	23.0315	19.7069	10.9949	11.2439	24.0622	18.4186	28.3411	18.6755
2.57635	12.6952	12.7808	19.0661	16.3638	13.0168	13.0704	21.1774	18.5079	20.338	21.4647
2.79684	10.4541	10.575	36.6744	23.6208	10.7356	10.5746	24.3773	20.9814	37.4172	32.7218
2.65737	13.107	13.2734	37.1376	32.0526	13.3251	13.6694	30.6141	25.6655	36.8873	36.2755
1.95669	12.2703	12.0148	33.6586	22.9822	13.1387	13.0063	27.1023	22.7924	48.444	36.0378
2.57028	13.478	13.0626	28.2221	22.8807	13.0811	13.3087	29.2716	25.6201	26.3112	30.96
2.49341	12.4498	12.314	27.8862	14.7106	12.7945	12.5162	17.8536	15.715	30.87	17.1712
8.41982	10.5179	10.2123	24.3298	13.8551	10.4434	10.4592	16.1034	13.3407	24.0532	19.4898
3.86642	11.034	10.2819	316.007	82.8097	9.71015	9.73074	88.987	64.2129	169.521	146.419
4.42865	10.4575	10.4911	54.6328	49.473	10.5646	10.6126	40.9257	35.7229	53.8678	48.7634
6.93866	9.77709	9.82121	71.7217	30.3866	10.292	9.87755	27.2083	26.0688	83.6216	56.6753
7.88006	10.1984	9.94002	101.15	52.4233	10.6061	10.3446	54.9155	42.8002	108.078	58.3457
2.80581	13.4592	13.4847	59.5715	42.6864	13.749	13.739	38.5829	30.7594	49.9653	43.4001
3.18921	14.088	14.3097	90.4714	51.559	14.0554	14.1577	63.6918	39.3604	106.911	81.7206
2.58313	13.3103	13.5995	29.8616	21.2856	13.4385	13.7186	26.7385	25.643	29.5777	26.7747
2.69667	12.5839	12.4633	26.4385	18.0145	12.5851	12.8909	25.0664	19.3041	30.6565	20.0614
2.58482	12.4993	12.2769	73.1134	55.3545	12.6054	12.4601	49.8934	44.4848	84.9215	71.2395
5.72592	9.35534	9.55398	51.5863	26.5172	9.45574	9.50861	28.8501	21.5966	60.2428	36.6444
7.68992	9.92022	10.528	166.16	88.1445	9.99714	9.81123	86.5877	65.7603	169.614	121.944
9.12161	10.618	10.7099	65.6751	35.7013	10.7712	10.6313	27.7719	29.288	69.5538	50.1207
10.5177	10.1611	9.38511	74.5027	35.0192	10.186	9.69896	18.3302	25.1834	75.6519	60.5414
5.86237	9.9808	9.28305	117.492	45.148	9.95452	11.3029	37.3327	29.863	113.667	77.0497
4.46162	14.5355	14.5069	78.2465	37.7201	14.1094	14.056	34.6829	37.5715	69.9992	46.1784
2.70846	14.1282	14.4152	93.4866	80.3774	14.3985	14.6907	76.2615	61.4294	104.737	101.662
2.60562	13.7778	13.8029	34.8751	21.4506	13.8083	13.6064	28.5611	27.7511	34.363	35.1572
2.81361	13.3025	12.843	68.7062	38.2706	15.2937	13.703	37.9652	29.8118	83.524	63.6388
2.69633	12.9786	13.0174	115.31	79.271	13.699	13.5612	62.0712	54.2211	110.261	81.5433
5.31499	21.919	21.6241	74.3249	53.7013	27.5795	25.5161	54.3917	51.0512	82.0992	53.3296
3.42938	24.0146	22.1228	83.6122	40.2148	24.2608	23.3749	50.2874	40.6722	70.1792	58.5892
5.71416	21.2597	21.6599	164.853	98.4397	23.3829	22.1121	68.3236	57.7445	167.725	94.251
5.95827	22.6397	23.156	101.062	77.6606	21.9207	22.1526	57.1849	59.456	92.0173	90.4244
5.97374	19.7284	19.9656	186.639	96.1608	19.8474	20.2171	74.2278	56.1342	193.182	118.431
2.91275	24.1105	24.1539	47.7931	33.2142	24.5884	24.9404	46.0055	40.677	54.0179	41.7012
2.9165	25.3232	24.6555	56.3855	33.6989	27.2784	25.4017	48.1847	38.1876	53.0651	52.6885
4.82192	25.29	25.3089	60.9371	36.2486	25.9585	27.0052	50.524	44.6129	57.1731	47.392
3.09208	26.4908	26.5708	73.0497	60.0434	26.2849	26.0668	64.8582	42.5372	67.9166	60.1145
4.92447	23.174	23.9188	111.931	69.9836	24.5574	23.7497	103.706	52.2842	111.919	97.9207
31.4941	22.4177	22.4531	348.051	190.154	23.3007	23.2068	189.067	145.111	347.837	279.284
15.6276	21.6556	23.1902	342.724	162.907	22.5447	23.6848	139.265	101.698	361.197	213.61
9.04716	21.5177	23.9475	355.11	251.293	32.0795	24.9617	177.257	160.042	372.644	288.582
15.011	22.7112	22.3657	242.672	164.116	24.0259	24.8798	136.248	136.14	234.874	178.882
21.9509	23.042	21.578	259.54	211.317	23.5758	22.1183	118.888	116.803	243.556	195.307
5.70083	27.3649	26.6601	218.765	156.113	27.1167	26.9034	113.201	98.9124	214.866	179.057
5.17364	27.8919	29.1916	135.966	60.192	28.3222	28.6569	64.0179	56.6201	121.453	94.3478
5.24493	26.4713	26.4121	145.923	78.4388	29.7185	28.4684	91.8809	72.1865	166.404	117.671
5.46214	29.372	28.9986	338.564	169.259	28.2573	27.9836	160.544	125.591	319.162	259.363
5.95478	25.9579	26.7108	228.124	193.062	26.587	26.3207	118.944	121.041	228.037	252.831
28.2265	23.2298	23.2926	598.665	397.723	34.1487	25.4841	246.207	205.07	512.154	384.012
20.9824	22.4348	23.0073	394.546	227.618	37.3821	31.1857	171.765	118.199	356.976	304.288
15.7377	23.1331	22.6647	308.19	132.113	51.4775	28.3181	133.112	92.0964	328.374	163.474
29.0544	22.8512	22.2382	291.207	251.327	22.9476	23.1521	174.401	125.574	271.052	252.468
15.9105	21.0867	21.5511	771.835	636.242	22.2105	21.6231	382.617	305.538	781.173	701.995
5.71416	26.7408	26.9488	242.587	178.984	27.3182	27.6049	162.205	118.357	291.623	244.462
5.43472	28.707	28.6417	289.856	138.196	29.1941	29.492	153.085	102.117	302.617	240.613
5.51977	26.4844	26.7979	230.328	107.64	28.8805	27.5442	177.933	100.58	281.339	250.877
5.00413	29.4132	28.7336	337.913	273.856	34.5503	31.4441	196.429	148.108	364.783	272.981
6.1003	27.6894	28.0888	660.137	354.148	27.1883	27.7097	322.045	239.283	643.156	521.616
2.10416	13.3793	13.4693	15.0698	14.6656	14.137	14.3724	16.5981	16.5688	15.2208	14.6761
2.83341	14.0948	13.9398	16.3338	16.3349	14.4304	14.4559	17.8097	17.8105	16.5946	16.2972
2.90794	12.2416	12.28	32.8017	21.5833	12.943	12.8334	24.0332	18.2402	32.9449	22.5779
2.16772	13.5574	13.9685	23.3706	18.4384	17.1602	16.596	19.7956	17.8634	24.5589	20.0769
0.091382	14.8224	14.6831	16.1655	16.0311	14.7907	14.8226	19.7321	19.7162	16.2595	16.3534
2.93069	13.0068	12.9402	18.5198	15.4943	14.4921	14.191	17.5037	16.9083	16.4534	15.4979
0.213821	14.8028	14.5347	16.6447	16.3565	15.5363	15.6793	18.4879	18.2948	15.9418	15.9452
2.09984	15.4976	15.3335	18.0753	18.0556	15.7719	15.9827	20.493	19.918	18.0725	18.0188
2.5283	13.736	13.9207	25.9221	15.9093	14.2209	14.2084	20.7502	18.2472	21.5379	17.3623
2.64542	14.8098	14.6842	18.3408	17.6089	15.3644	15.7659	20.7105	18.4268	17.6378	17.5076
7.64827	14.3685	14.4333	22.0859	17.0621	17.0565	15.5781	17.7549	17.2832	19.5461	20.899
8.9683	14.0377	14.7144	19.1266	19.1989	13.0386	13.0035	19.4161	21.628	20.1258	21.8911
11.6591	14.6973	13.4886	73.3396	43.0902	12.9084	13.0358	43.2361	29.1653	74.9139	58.8672
7.57675	13.9802	13.7827	62.2359	29.8404	13.5627	13.8235	20.0766	20.9906	61.5764	38.1643
6.45367	14.3344	14.8542	19.6163	15.7941	14.2982	13.5396	17.8804	15.2111	19.8897	18.7327
2.60403	18.4026	16.8874	17.6113	17.0207	15.9495	15.5389	20.9308	21.2749	21.6474	19.8581
2.73741	16.2059	16.2869	20.1599	20.2617	15.4552	15.2278	22.0637	20.7346	21.3511	23.2954
3.06367	16.8458	16.9818	54.034	32.2564	15.6203	15.7092	42.4982	38.8072	69.0105	49.2569
2.93256	16.9225	16.5734	41.8937	18.9072	15.6031	15.6628	28.5972	22.1223	49.8937	40.8567
2.81003	16.6037	16.1941	20.2213	18.7904	15.7444	15.3569	22.875	19.6168	21.9069	22.1965
13.3934	14.9508	14.8093	34.8664	15.7278	13.9202	14.8782	20.4209	16.1229	34.452	27.2218
8.33023	13.9739	14.6631	28.5361	18.7147	13.2091	13.2632	22.5262	22.173	30.9662	24.036
5.42003	13.5811	13.3288	106.672	62.3893	16.1102	15.0551	69.1341	44.0076	149.824	79.5418
6.37053	15.337	14.0408	90.0647	68.3419	14.8146	13.7006	52.7266	44.1316	103.471	68.5039
5.6326	15.6282	14.9835	37.6393	24.7529	14.5084	13.9678	26.8923	24.1175	36.5306	26.2801
3.05975	18.4457	17.3687	26.1749	18.1237	15.8695	15.8666	26.1474	21.3095	32.4977	26.2692
2.87031	17.1647	16.9979	21.6893	21.9991	15.7529	15.5419	21.3797	21.6462	23.3677	23.7525
3.06354	17.9745	17.8499	113.769	45.567	16.4654	16.3364	66.7713	46.7378	93.8312	74.8861
3.00481	16.6917	16.6176	41.7233	38.8758	15.4943	15.6055	39.3002	41.102	54.5012	48.7204
2.98749	16.9695	16.6736	20.8008	20.3535	16.6439	15.8422	25.2855	21.9891	24.2296	22.9134
5.97134	28.8408	29.0679	54.8908	50.119	27.7529	27.5006	50.6707	49.7254	55.5172	50.1973
3.60083	27.7861	28.5502	57.2633	46.8316	26.6294	26.5618	60.2762	53.9702	61.1757	47.6413
6.81496	27.4571	27.8758	70.3918	44.0983	25.5344	26.3918	54.9962	44.0336	71.8383	63.2801
7.41406	27.6095	27.6769	80.8736	71.6171	25.97	26.069	54.7243	51.1867	92.8188	80.0547
7.00228	29.359	29.3498	116.861	65.5928	28.8914	27.8074	61.7701	54.8873	92.6166	86.7374
3.30643	30.2503	30.2647	37.3693	32.809	29.0286	29.132	38.05	37.8153	37.4435	34.7356
3.17191	31.8564	31.1498	35.4729	32.522	29.5242	30.1065	42.5108	38.3326	45.0844	38.8681
3.29524	30.4905	30.7915	55.8851	43.7052	29.171	29.0232	53.2762	51.5678	61.7087	58.4985
3.27083	30.4887	30.7922	39.4012	32.3937	29.1281	29.0195	37.1278	35.8306	40.9726	41.0648
3.69687	32.6918	32.2963	67.0361	52.0934	30.4389	30.2047	51.9114	45.2825	52.7761	43.7919
19.3187	27.1141	27.7828	140.654	100.072	25.7623	26.1459	57.6255	63.7822	132.345	119.951
12.8913	52.208	34.5963	663.822	263.168	25.2501	25.6855	231.468	182.066	573.275	379.732
26.2346	29.9129	29.4546	155.017	161.042	27.2034	27.5798	94.5957	90.4484	167.417	166.817
22.1857	29.6185	29.7945	221.284	126.227	28.2381	28.7701	108.567	85.3812	217.362	208.357
21.0446	29.7133	29.1456	315.733	223.787	27.392	27.7214	142.935	160.846	374.232	265.997
6.18805	34.596	34.3651	131.067	85.0109	31.5266	31.7603	77.7962	88.159	139.195	101.156
6.1395	37.7074	36.655	131.334	57.4004	33.6494	33.5939	87.3595	61.3523	132.914	104.38
6.06788	34.7052	34.7858	150.602	136.859	32.2734	32.538	112.237	87.6147	171.358	150.452
5.79297	34.9879	34.4449	114.753	84.1047	30.7247	31.09	85.4664	73.1942	95.8048	91.5308
6.50448	39.1588	36.9655	127.38	75.8968	33.1776	33.2503	106.981	73.7358	173.505	136.599
17.1659	26.6736	26.9497	163.176	114.836	26.4297	26.7851	86.0748	77.4769	191.421	130.963
26.4597	27.0167	28.6282	489.031	323.524	25.0243	25.1702	192.015	198.016	529.69	341.607
6.59452	27.261	27.7989	389.267	400.753	25.6739	25.8421	212.125	219.453	406.673	397.865
28.284	29.8589	28.6753	305.694	120.811	27.9731	30.4168	114.545	76.6005	293.653	227.298
24.7791	29.4158	28.7021	450.728	275.948	26.6997	27.0179	180.304	208.652	496.134	380.475
6.17644	34.7129	34.046	96.5859	62.4572	31.3315	31.0694	70.3703	62.3236	121.132	97.8625
6.59633	35.4735	36.7016	355.253	247.052	32.6556	33.4706	218.933	189.495	353.424	333.416
6.62831	35.3904	35.582	271.805	234.029	32.9807	33.2661	172.68	148.895	262.443	331.155
6.39388	34.244	32.6361	324.649	139.825	30.4643	30.736	124.115	111.82	292.827	194.301
5.63397	36.2852	36.0708	195.879	143.055	32.7087	32.9891	129.81	125.854	283.026	211.223

==> Figures/plots/root_time_knap.txt <==
CPLEX	C	CL	BCL	BW	BWL	BGW	BGWL	BP	BPL	BT	BTWL	BG	BGL
1.8	0.3	0.6	7.1	9.4	6.9	43.2	21.0	8.4	8.3	30.7	23.9	60.7	35.3
2.3	0.4	0.8	5.7	7.6	5.4	84.7	23.9	6.8	6.8	25.8	19.4	53.1	32.3
2.2	0.3	0.4	7.1	10.3	7.5	157.2	52.9	9.6	8.9	61.1	30.1	149.7	61.5
2.3	0.8	0.7	6.1	8.6	6.1	125.1	37.3	7.2	7.5	42.3	29.3	54.2	63.9
2.2	0.6	0.6	5.6	9.0	5.8	280.2	21.7	8.8	8.3	25.9	18.9	107.1	31.4
2.4	0.6	1.0	6.7	16.5	6.8	101.9	20.1	7.3	7.1	36.8	22.4	63.1	52.4
2.4	1.0	1.3	5.4	19.7	5.6	231.4	27.7	5.7	5.6	27.6	19.4	84.0	59.9
2.3	0.6	1.2	7.7	13.5	7.6	292.8	109.8	8.6	9.5	98.7	49.4	205.2	154.9
0.8	0.5	1.1	5.3	5.3	5.5	114.4	51.4	6.8	6.3	97.1	61.4	98.9	97.9
2.2	0.4	0.7	5.3	7.5	5.4	108.4	34.5	8.7	7.0	45.1	29.0	127.6	47.4
3.6	0.6	1.2	5.6	8.4	6.3	84.0	14.6	6.5	6.6	40.8	16.8	101.5	59.4
2.2	1.8	2.5	5.0	30.9	4.9	1079.1	29.6	4.6	4.6	31.2	21.9	80.2	58.6
2.6	1.2	1.3	7.0	13.4	6.8	503.1	97.5	7.6	8.1	119.7	35.7	443.1	218.8
2.1	0.8	1.3	4.9	6.2	4.8	151.6	96.0	7.3	6.6	132.3	68.6	147.0	115.3
3.6	0.6	1.2	4.8	11.5	5.3	139.2	38.1	6.2	6.7	37.7	20.5	102.4	98.2
2.1	1.1	2.0	11.0	21.7	12.4	425.5	239.3	17.1	16.5	160.4	126.0	277.6	311.4
2.4	1.6	2.0	19.1	45.3	19.3	463.3	101.5	21.8	22.2	98.9	58.9	305.3	157.3
2.2	1.2	1.7	9.1	15.3	14.2	211.1	77.4	19.2	19.1	86.4	52.5	205.1	119.5
2.3	1.4	1.4	8.8	18.5	13.9	538.4	198.2	18.1	16.3	216.2	100.2	550.1	274.1
2.3	1.3	1.2	11.4	33.2	15.7	631.0	125.6	19.5	18.6	111.6	79.9	411.2	173.4
2.9	0.8	1.3	8.1	13.4	11.6	297.2	128.8	13.9	12.9	174.7	123.8	319.6	200.1
2.6	1.9	2.3	11.3	29.4	19.1	1142.0	309.2	20.6	20.6	324.0	259.4	1053.1	530.4
2.6	2.3	2.4	7.7	14.1	13.1	605.9	129.5	19.9	18.5	143.2	101.9	477.5	254.6
3.0	1.3	1.8	7.8	12.9	12.2	657.6	394.7	14.6	14.4	271.5	195.6	835.7	507.6
2.6	2.0	1.7	12.2	26.5	14.0	893.2	202.7	16.5	15.6	167.6	135.4	298.0	253.6
3.2	3.0	3.2	10.4	16.7	11.5	624.5	224.6	12.5	10.7	210.3	156.9	359.0	252.0
2.8	3.2	3.8	13.1	24.4	18.4	1840.7	496.4	22.0	24.2	449.3	218.4	861.0	749.9
2.7	3.9	4.3	9.6	16.4	13.2	478.2	103.9	18.8	16.4	135.2	78.6	246.4	186.3
2.6	3.9	4.1	9.3	18.1	11.9	1218.1	400.6	14.4	13.8	459.7	283.0	890.6	484.0
2.9	2.6	3.7	12.2	29.7	12.2	792.1	207.7	13.3	13.2	158.5	114.0	407.7	288.5
1.0	0.3	0.5	9.7	11.2	10.6	76.5	34.6	14.3	14.6	72.6	39.6	88.8	58.9
2.2	0.8	1.0	11.0	21.1	10.9	205.6	33.8	17.0	15.6	54.6	23.6	106.7	67.3
2.1	0.5	0.6	8.1	13.2	11.1	53.7	30.3	15.1	15.2	31.8	21.2	44.1	32.2
2.0	0.7	1.0	13.1	12.3	12.5	44.9	18.2	16.7	16.7	20.8	20.8	48.3	27.3
2.4	0.9	1.4	10.1	14.1	10.9	109.8	22.7	13.7	14.2	38.0	25.8	88.6	48.0
2.3	1.6	1.6	10.6	43.7	10.8	648.4	109.7	13.8	13.9	153.7	78.9	226.9	231.7
2.5	1.5	1.9	11.0	20.2	10.6	797.2	63.4	13.7	13.6	68.8	37.0	331.4	131.2
2.3	1.1	1.3	7.9	12.5	9.9	179.3	46.9	13.2	13.6	56.5	32.2	132.4	73.4
2.4	0.4	1.1	12.6	13.2	12.1	144.3	55.7	15.6	15.9	73.3	44.7	123.2	121.6
2.8	0.6	1.3	10.7	10.9	11.1	263.8	52.3	12.5	12.8	86.3	33.4	242.1	179.4
2.4	2.8	4.4	11.1	87.9	11.2	1720.9	32.4	11.8	13.3	109.1	54.7	291.1	197.0
2.6	1.7	2.2	10.1	12.9	10.1	462.3	59.2	12.3	12.6	48.6	30.4	212.2	120.5
3.4	0.9	1.7	7.3	9.6	9.6	224.0	48.2	12.8	12.8	77.7	19.6	283.0	159.3
2.4	1.7	2.0	13.0	12.4	13.5	575.3	215.0	14.7	15.2	150.9	102.1	404.7	370.5
2.5	4.5	4.4	10.6	23.7	11.4	1107.1	39.1	13.4	11.5	176.0	63.6	384.1	222.5
2.5	1.9	3.0	22.3	29.2	23.3	366.3	317.2	29.5	29.3	217.2	161.9	498.2	365.4
2.3	2.1	2.2	18.4	30.0	22.9	447.4	219.5	31.2	30.4	143.1	135.9	460.2	230.1
2.3	0.9	1.1	20.5	23.3	23.1	155.8	64.1	31.3	31.3	99.8	62.1	229.0	127.8
2.4	1.1	1.3	15.5	23.2	21.2	247.9	127.9	31.3	28.9	191.7	116.4	325.9	282.7
2.5	2.1	2.3	23.2	26.1	22.1	419.8	171.2	31.9	33.3	193.5	92.6	417.8	240.8
2.8	2.8	2.7	20.9	24.7	21.6	1016.9	494.2	27.6	27.0	396.9	275.3	1132.6	955.9
5.3	1.3	1.6	18.6	22.0	22.0	1355.6	755.8	27.5	27.4	502.8	385.6	1542.4	949.5
2.8	3.1	3.6	20.1	25.8	23.2	1008.4	631.8	28.9	28.8	503.9	240.4	1417.3	953.1
3.0	2.2	2.2	15.1	20.8	19.6	1052.1	529.5	27.6	26.5	586.2	284.3	1119.1	809.3
2.4	4.6	5.0	20.3	26.8	22.2	824.1	494.8	30.3	30.1	504.4	257.4	1018.6	832.5
3.1	5.5	8.5	23.7	28.8	22.1	2666.3	931.1	26.6	25.5	477.2	349.7	1615.0	1330.6
7.4	1.4	3.0	18.2	20.7	21.7	2369.9	1174.5	26.3	26.3	509.0	518.5	2141.1	1867.3
6.1	2.5	3.0	23.0	22.7	22.7	1671.0	977.3	27.9	27.9	543.8	412.1	2577.4	1398.4
3.1	9.2	9.6	23.8	33.7	20.6	2246.0	975.4	25.9	30.9	1034.3	481.4	3064.1	1699.4
2.9	8.1	8.8	23.8	29.0	21.6	3056.3	1204.6	25.9	26.1	962.5	621.4	3067.3	1495.0
1.0	0.4	0.7	13.8	18.0	15.6	86.3	30.8	23.2	22.0	46.7	30.2	79.1	56.5
1.6	0.3	0.4	13.3	16.2	15.7	57.5	28.3	22.4	22.4	34.7	23.3	52.4	31.9
2.5	0.5	1.0	12.2	16.6	14.9	37.0	25.8	21.3	21.2	28.1	20.4	42.4	29.2
1.8	0.7	0.9	14.4	23.9	13.8	101.9	22.9	20.4	20.5	28.6	23.1	71.5	49.6
2.4	0.6	1.2	15.9	17.6	15.0	110.9	41.3	19.5	19.5	51.2	36.7	110.3	71.8
2.1	1.8	2.6	14.9	45.3	15.9	490.9	90.0	20.1	20.9	72.9	46.4	142.2	133.9
2.5	1.3	1.5	14.2	15.7	16.1	139.0	83.4	21.4	22.0	63.5	45.8	317.6	164.3
2.5	0.9	1.9	15.4	16.5	14.6	69.2	28.5	20.8	20.6	79.6	34.0	93.3	94.8
1.0	0.5	1.5	13.4	16.2	13.5	144.3	42.3	19.0	19.1	34.5	36.0	136.0	74.3
2.4	2.5	2.2	13.5	21.4	15.2	584.9	166.4	18.3	18.5	204.4	97.3	394.3	352.0
2.9	1.6	2.4	13.7	14.7	14.3	131.4	29.7	18.8	19.8	53.4	25.5	125.1	110.4
2.4	2.5	2.8	16.4	16.3	15.4	566.5	281.5	20.1	20.0	288.9	120.2	638.2	410.9
2.5	1.6	5.1	16.2	19.7	15.3	326.1	79.6	20.2	20.0	104.0	59.0	300.7	266.2
2.6	1.5	2.3	13.6	31.8	14.0	953.5	317.7	18.8	19.5	235.9	155.6	1392.7	597.7
2.7	3.1	4.7	12.0	65.6	15.1	2380.3	313.3	16.7	16.3	247.4	196.0	584.8	558.3
2.4	2.1	2.7	28.9	35.1	29.0	363.7	114.2	40.8	40.8	138.9	110.9	323.4	208.0
2.3	1.2	2.0	28.6	29.4	29.0	121.4	77.8	39.5	39.5	106.8	77.2	144.7	105.5
2.6	3.0	2.2	23.5	39.1	31.7	479.9	243.1	41.5	41.7	193.8	149.9	542.2	369.8
2.2	1.2	1.9	23.9	30.6	29.9	162.3	73.0	40.0	40.5	130.5	81.3	166.7	140.2
2.5	3.2	4.4	29.4	38.6	30.4	543.7	65.4	42.1	42.6	174.3	98.6	298.8	217.0
3.0	4.0	4.3	24.0	35.2	28.9	1445.8	608.7	38.0	37.8	422.9	224.0	1588.5	947.4
3.0	8.8	8.4	28.5	34.9	30.5	2009.4	681.1	37.6	37.5	596.6	362.8	2096.8	1182.3
3.1	7.0	7.5	36.0	36.8	33.4	1697.8	656.7	41.2	45.1	525.2	353.5	1275.8	1038.9
3.4	3.9	4.9	27.8	46.6	30.7	467.7	150.8	38.9	38.6	238.0	130.5	460.4	284.1
3.6	2.5	2.7	23.0	33.0	29.5	807.0	334.2	41.0	40.9	359.0	257.7	865.9	592.9
7.8	4.1	6.0	28.8	27.4	27.5	1947.5	891.3	36.0	35.8	393.5	288.1	1598.0	1126.7
3.4	15.8	22.6	36.5	179.7	34.4	3606.0	2211.2	36.3	36.3	1121.6	823.3	3632.8	3545.7
3.8	15.9	16.1	36.4	59.7	33.8	3598.3	979.2	37.9	38.3	806.0	562.7	2647.2	1555.5
6.9	2.6	4.7	25.1	29.3	28.6	1211.8	772.1	39.2	38.0	373.3	261.3	1386.3	882.7
4.0	3.4	5.0	26.4	32.0	31.0	1912.4	785.1	39.4	39.3	457.0	329.0	1844.3	1291.0
